Optimal Damping for the 1D Wave Equation Using a Single Damper

Vibrational structures are susceptible to catastrophic failures or structural damages when external forces induce resonances or repeated unwanted oscillations. One common mitigation strategy is to use dampers to suppress these disturbances. This leads to the problem of finding optimal damper viscosities and positions for a given vibrational structure. Although extensive research exists for the case of finite-dimensional systems, optimizing damper positions remains challenging due to its discrete nature. To overcome this, we introduce a novel model for the damped wave equation (at the PDE level) with a damper of viscosity $\mathfrak{g}$ at position $\mathfrak{p}$ and develop a system-theoretic input/output-based analysis in the frequency domain. In this system-theoretic formulation, while we consider average displacement as the output, for input (forcing), we analyze two separate cases, namely, the uniform and boundary forcing. For both cases, explicit formulas are derived for the corresponding transfer functions, parametrized by $\mathfrak{p}$ and $\mathfrak{g}$. This explicit parametrization by $\mathfrak{p}$ and $\mathfrak{g}$ facilitates analyzing the optimal damping problem (at the PDE level) using norms such as the $\mathcal{H}_2$ and $\mathcal{H}_\infty$ norms. We also examine limiting cases, such as when the viscosity is very large or when no external damping is present. To illustrate our approach, we present numerical examples, compare different optimization criteria, and discuss the impact of damping parameters on the damped wave equation.

==> fig/boundary_h_g.txt <==
w H1 H2 H3
1.00000e-02 4.99787e-01 4.99879e-01 5.00296e-01
1.01394e-02 4.99781e-01 4.99876e-01 5.00304e-01
1.02807e-02 4.99775e-01 4.99872e-01 5.00313e-01
1.04240e-02 4.99768e-01 4.99869e-01 5.00321e-01
1.05693e-02 4.99762e-01 4.99865e-01 5.00330e-01
1.07167e-02 4.99755e-01 4.99861e-01 5.00340e-01
1.08661e-02 4.99748e-01 4.99857e-01 5.00349e-01
1.10175e-02 4.99741e-01 4.99853e-01 5.00359e-01
1.11711e-02 4.99734e-01 4.99849e-01 5.00369e-01
1.13268e-02 4.99726e-01 4.99845e-01 5.00380e-01
1.14847e-02 4.99719e-01 4.99841e-01 5.00390e-01
1.16448e-02 4.99711e-01 4.99836e-01 5.00401e-01
1.18071e-02 4.99703e-01 4.99832e-01 5.00412e-01
1.19717e-02 4.99694e-01 4.99827e-01 5.00424e-01
1.21386e-02 4.99686e-01 4.99822e-01 5.00436e-01
1.23078e-02 4.99677e-01 4.99817e-01 5.00448e-01
1.24794e-02 4.99668e-01 4.99812e-01 5.00461e-01
1.26533e-02 4.99659e-01 4.99807e-01 5.00474e-01
1.28297e-02 4.99649e-01 4.99801e-01 5.00487e-01
1.30085e-02 4.99639e-01 4.99796e-01 5.00501e-01
1.31899e-02 4.99629e-01 4.99790e-01 5.00515e-01
1.33737e-02 4.99619e-01 4.99784e-01 5.00529e-01
1.35602e-02 4.99608e-01 4.99778e-01 5.00544e-01
1.37492e-02 4.99597e-01 4.99772e-01 5.00560e-01
1.39408e-02 4.99586e-01 4.99765e-01 5.00575e-01
1.41352e-02 4.99574e-01 4.99759e-01 5.00591e-01
1.43322e-02 4.99562e-01 4.99752e-01 5.00608e-01
1.45320e-02 4.99550e-01 4.99745e-01 5.00625e-01
1.47345e-02 4.99537e-01 4.99738e-01 5.00643e-01
1.49399e-02 4.99525e-01 4.99731e-01 5.00661e-01
1.51482e-02 4.99511e-01 4.99723e-01 5.00679e-01
1.53593e-02 4.99497e-01 4.99715e-01 5.00699e-01
1.55734e-02 4.99483e-01 4.99707e-01 5.00718e-01
1.57905e-02 4.99469e-01 4.99699e-01 5.00738e-01
1.60106e-02 4.99454e-01 4.99691e-01 5.00759e-01
1.62338e-02 4.99439e-01 4.99682e-01 5.00781e-01
1.64601e-02 4.99423e-01 4.99673e-01 5.00802e-01
1.66896e-02 4.99407e-01 4.99664e-01 5.00825e-01
1.69222e-02 4.99390e-01 4.99654e-01 5.00848e-01
1.71581e-02 4.99373e-01 4.99645e-01 5.00872e-01
1.73973e-02 4.99356e-01 4.99635e-01 5.00897e-01
1.76398e-02 4.99338e-01 4.99625e-01 5.00922e-01
1.78857e-02 4.99319e-01 4.99614e-01 5.00948e-01
1.81350e-02 4.99300e-01 4.99603e-01 5.00975e-01
1.83878e-02 4.99280e-01 4.99592e-01 5.01002e-01
1.86441e-02 4.99260e-01 4.99581e-01 5.01030e-01
1.89040e-02 4.99240e-01 4.99569e-01 5.01059e-01
1.91675e-02 4.99218e-01 4.99557e-01 5.01089e-01
1.94347e-02 4.99196e-01 4.99544e-01 5.01120e-01
1.97056e-02 4.99174e-01 4.99532e-01 5.01151e-01
1.99803e-02 4.99151e-01 4.99518e-01 5.01184e-01
2.02588e-02 4.99127e-01 4.99505e-01 5.01217e-01
2.05412e-02 4.99103e-01 4.99491e-01 5.01251e-01
2.08275e-02 4.99078e-01 4.99477e-01 5.01286e-01
2.11178e-02 4.99052e-01 4.99462e-01 5.01323e-01
2.14122e-02 4.99025e-01 4.99447e-01 5.01360e-01
2.17107e-02 4.98998e-01 4.99431e-01 5.01398e-01
2.20133e-02 4.98970e-01 4.99416e-01 5.01438e-01
2.23202e-02 4.98941e-01 4.99399e-01 5.01478e-01
2.26313e-02 4.98912e-01 4.99382e-01 5.01520e-01
2.29468e-02 4.98881e-01 4.99365e-01 5.01563e-01
2.32666e-02 4.98850e-01 4.99347e-01 5.01607e-01
2.35910e-02 4.98818e-01 4.99329e-01 5.01652e-01
2.39198e-02 4.98785e-01 4.99310e-01 5.01699e-01
2.42532e-02 4.98751e-01 4.99291e-01 5.01747e-01
2.45913e-02 4.98716e-01 4.99271e-01 5.01796e-01
2.49341e-02 4.98680e-01 4.99250e-01 5.01847e-01
2.52817e-02 4.98644e-01 4.99229e-01 5.01899e-01
2.56341e-02 4.98606e-01 4.99208e-01 5.01952e-01
2.59914e-02 4.98567e-01 4.99186e-01 5.02007e-01
2.63537e-02 4.98527e-01 4.99163e-01 5.02064e-01
2.67211e-02 4.98486e-01 4.99139e-01 5.02122e-01
2.70935e-02 4.98444e-01 4.99115e-01 5.02182e-01
2.74712e-02 4.98400e-01 4.99090e-01 5.02244e-01
2.78541e-02 4.98356e-01 4.99065e-01 5.02307e-01
2.82424e-02 4.98310e-01 4.99039e-01 5.02372e-01
2.86361e-02 4.98263e-01 4.99012e-01 5.02440e-01
2.90353e-02 4.98214e-01 4.98984e-01 5.02508e-01
2.94400e-02 4.98164e-01 4.98956e-01 5.02579e-01
2.98504e-02 4.98113e-01 4.98926e-01 5.02652e-01
3.02665e-02 4.98061e-01 4.98896e-01 5.02727e-01
3.06884e-02 4.98007e-01 4.98865e-01 5.02804e-01
3.11162e-02 4.97951e-01 4.98833e-01 5.02884e-01
3.15499e-02 4.97894e-01 4.98801e-01 5.02965e-01
3.19897e-02 4.97836e-01 4.98767e-01 5.03049e-01
3.24356e-02 4.97776e-01 4.98733e-01 5.03136e-01
3.28877e-02 4.97714e-01 4.98697e-01 5.03224e-01
3.33462e-02 4.97650e-01 4.98661e-01 5.03316e-01
3.38110e-02 4.97585e-01 4.98623e-01 5.03410e-01
3.42823e-02 4.97518e-01 4.98585e-01 5.03506e-01
3.47602e-02 4.97449e-01 4.98545e-01 5.03606e-01
3.52447e-02 4.97378e-01 4.98504e-01 5.03708e-01
3.57360e-02 4.97306e-01 4.98462e-01 5.03813e-01
3.62342e-02 4.97231e-01 4.98419e-01 5.03921e-01
3.67392e-02 4.97154e-01 4.98375e-01 5.04033e-01
3.72514e-02 4.97075e-01 4.98330e-01 5.04147e-01
3.77706e-02 4.96994e-01 4.98283e-01 5.04265e-01
3.82971e-02 4.96911e-01 4.98235e-01 5.04386e-01
3.88310e-02 4.96825e-01 4.98185e-01 5.04511e-01
3.93723e-02 4.96737e-01 4.98135e-01 5.04639e-01
3.99211e-02 4.96647e-01 4.98082e-01 5.04771e-01
4.04776e-02 4.96554e-01 4.98029e-01 5.04906e-01
4.10418e-02 4.96459e-01 4.97974e-01 5.05046e-01
4.16139e-02 4.96361e-01 4.97917e-01 5.05190e-01
4.21940e-02 4.96261e-01 4.97859e-01 5.05338e-01
4.27821e-02 4.96158e-01 4.97799e-01 5.05490e-01
4.33785e-02 4.96051e-01 4.97737e-01 5.05646e-01
4.39832e-02 4.95943e-01 4.97674e-01 5.05807e-01
4.45963e-02 4.95831e-01 4.97609e-01 5.05973e-01
4.52179e-02 4.95716e-01 4.97542e-01 5.06143e-01
4.58482e-02 4.95598e-01 4.97474e-01 5.06319e-01
4.64873e-02 4.95477e-01 4.97403e-01 5.06499e-01
4.71353e-02 4.95352e-01 4.97330e-01 5.06685e-01
4.77924e-02 4.95224e-01 4.97256e-01 5.06876e-01
4.84586e-02 4.95093e-01 4.97179e-01 5.07073e-01
4.91341e-02 4.94958e-01 4.97100e-01 5.07275e-01
4.98190e-02 4.94820e-01 4.97019e-01 5.07483e-01
5.05134e-02 4.94678e-01 4.96936e-01 5.07698e-01
5.12176e-02 4.94532e-01 4.96851e-01 5.07919e-01
5.19315e-02 4.94382e-01 4.96763e-01 5.08146e-01
5.26554e-02 4.94229e-01 4.96672e-01 5.08380e-01
5.33894e-02 4.94071e-01 4.96580e-01 5.08620e-01
5.41336e-02 4.93909e-01 4.96484e-01 5.08868e-01
5.48882e-02 4.93742e-01 4.96386e-01 5.09123e-01
5.56533e-02 4.93571e-01 4.96285e-01 5.09386e-01
5.64291e-02 4.93396e-01 4.96182e-01 5.09656e-01
5.72157e-02 4.93216e-01 4.96075e-01 5.09935e-01
5.80132e-02 4.93031e-01 4.95966e-01 5.10221e-01
5.88219e-02 4.92842e-01 4.95853e-01 5.10516e-01
5.96418e-02 4.92647e-01 4.95738e-01 5.10820e-01
6.04732e-02 4.92447e-01 4.95619e-01 5.11133e-01
6.13162e-02 4.92242e-01 4.95497e-01 5.11455e-01
6.21709e-02 4.92032e-01 4.95371e-01 5.11787e-01
6.30375e-02 4.91816e-01 4.95243e-01 5.12128e-01
6.39162e-02 4.91595e-01 4.95110e-01 5.12480e-01
6.48072e-02 4.91368e-01 4.94974e-01 5.12843e-01
6.57106e-02 4.91135e-01 4.94834e-01 5.13216e-01
6.66265e-02 4.90895e-01 4.94690e-01 5.13601e-01
6.75553e-02 4.90650e-01 4.94543e-01 5.13997e-01
6.84970e-02 4.90398e-01 4.94391e-01 5.14405e-01
6.94518e-02 4.90140e-01 4.94235e-01 5.14826e-01
7.04199e-02 4.89876e-01 4.94075e-01 5.15259e-01
7.14015e-02 4.89604e-01 4.93910e-01 5.15705e-01
7.23968e-02 4.89326e-01 4.93741e-01 5.16165e-01
7.34060e-02 4.89040e-01 4.93567e-01 5.16639e-01
7.44292e-02 4.88747e-01 4.93389e-01 5.17128e-01
7.54667e-02 4.88447e-01 4.93205e-01 5.17631e-01
7.65187e-02 4.88139e-01 4.93016e-01 5.18150e-01
7.75853e-02 4.87824e-01 4.92823e-01 5.18686e-01
7.86668e-02 4.87500e-01 4.92624e-01 5.19237e-01
7.97634e-02 4.87169e-01 4.92419e-01 5.19806e-01
8.08752e-02 4.86829e-01 4.92209e-01 5.20392e-01
8.20026e-02 4.86480e-01 4.91993e-01 5.20997e-01
8.31457e-02 4.86123e-01 4.91771e-01 5.21620e-01
8.43047e-02 4.85758e-01 4.91543e-01 5.22263e-01
8.54798e-02 4.85383e-01 4.91309e-01 5.22927e-01
8.66714e-02 4.84999e-01 4.91069e-01 5.23611e-01
8.78795e-02 4.84606e-01 4.90822e-01 5.24317e-01
8.91045e-02 4.84203e-01 4.90568e-01 5.25045e-01
9.03466e-02 4.83790e-01 4.90307e-01 5.25797e-01
9.16060e-02 4.83368e-01 4.90039e-01 5.26572e-01
9.28829e-02 4.82935e-01 4.89764e-01 5.27372e-01
9.41777e-02 4.82492e-01 4.89481e-01 5.28199e-01
9.54904e-02 4.82038e-01 4.89191e-01 5.29051e-01
9.68215e-02 4.81574e-01 4.88892e-01 5.29932e-01
9.81712e-02 4.81098e-01 4.88586e-01 5.30841e-01
9.95396e-02 4.80612e-01 4.88271e-01 5.31780e-01
1.00927e-01 4.80114e-01 4.87948e-01 5.32750e-01
1.02334e-01 4.79604e-01 4.87616e-01 5.33752e-01
1.03761e-01 4.79083e-01 4.87274e-01 5.34786e-01
1.05207e-01 4.78550e-01 4.86924e-01 5.35856e-01
1.06673e-01 4.78004e-01 4.86564e-01 5.36961e-01
1.08160e-01 4.77446e-01 4.86194e-01 5.38103e-01
1.09668e-01 4.76876e-01 4.85814e-01 5.39284e-01
1.11197e-01 4.76292e-01 4.85424e-01 5.40505e-01
1.12747e-01 4.75696e-01 4.85024e-01 5.41767e-01
1.14318e-01 4.75086e-01 4.84612e-01 5.43073e-01
1.15912e-01 4.74463e-01 4.84190e-01 5.44424e-01
1.17528e-01 4.73826e-01 4.83755e-01 5.45822e-01
1.19166e-01 4.73176e-01 4.83310e-01 5.47268e-01
1.20827e-01 4.72511e-01 4.82852e-01 5.48765e-01
1.22511e-01 4.71832e-01 4.82381e-01 5.50315e-01
1.24219e-01 4.71139e-01 4.81898e-01 5.51919e-01
1.25951e-01 4.70431e-01 4.81402e-01 5.53581e-01
1.27706e-01 4.69708e-01 4.80893e-01 5.55303e-01
1.29486e-01 4.68970e-01 4.80369e-01 5.57087e-01
1.31291e-01 4.68217e-01 4.79832e-01 5.58936e-01
1.33122e-01 4.67449e-01 4.79280e-01 5.60853e-01
1.34977e-01 4.66665e-01 4.78713e-01 5.62841e-01
1.36859e-01 4.65865e-01 4.78130e-01 5.64902e-01
1.38766e-01 4.65049e-01 4.77532e-01 5.67041e-01
1.40701e-01 4.64218e-01 4.76918e-01 5.69261e-01
1.42662e-01 4.63370e-01 4.76286e-01 5.71565e-01
1.44651e-01 4.62505e-01 4.75638e-01 5.73957e-01
1.46667e-01 4.61625e-01 4.74972e-01 5.76442e-01
1.48712e-01 4.60727e-01 4.74288e-01 5.79024e-01
1.50785e-01 4.59813e-01 4.73586e-01 5.81707e-01
1.52886e-01 4.58882e-01 4.72864e-01 5.84497e-01
1.55018e-01 4.57934e-01 4.72122e-01 5.87398e-01
1.57178e-01 4.56968e-01 4.71360e-01 5.90416e-01
1.59369e-01 4.55986e-01 4.70577e-01 5.93558e-01
1.61591e-01 4.54986e-01 4.69773e-01 5.96828e-01
1.63843e-01 4.53969e-01 4.68947e-01 6.00234e-01
1.66127e-01 4.52935e-01 4.68097e-01 6.03783e-01
1.68443e-01 4.51883e-01 4.67224e-01 6.07483e-01
1.70791e-01 4.50813e-01 4.66327e-01 6.11340e-01
1.73172e-01 4.49726e-01 4.65404e-01 6.15364e-01
1.75586e-01 4.48622e-01 4.64456e-01 6.19563e-01
1.78033e-01 4.47500e-01 4.63481e-01 6.23947e-01
1.80515e-01 4.46360e-01 4.62479e-01 6.28527e-01
1.83031e-01 4.45203e-01 4.61448e-01 6.33313e-01
1.85583e-01 4.44028e-01 4.60388e-01 6.38316e-01
1.88169e-01 4.42836e-01 4.59297e-01 6.43549e-01
1.90792e-01 4.41627e-01 4.58174e-01 6.49024e-01
1.93452e-01 4.40400e-01 4.57019e-01 6.54757e-01
1.96149e-01 4.39156e-01 4.55830e-01 6.60761e-01
1.98883e-01 4.37894e-01 4.54606e-01 6.67052e-01
2.01655e-01 4.36616e-01 4.53345e-01 6.73647e-01
2.04466e-01 4.35321e-01 4.52047e-01 6.80564e-01
2.07316e-01 4.34009e-01 4.50709e-01 6.87821e-01
2.10206e-01 4.32680e-01 4.49330e-01 6.95437e-01
2.13136e-01 4.31336e-01 4.47908e-01 7.03433e-01
2.16107e-01 4.29974e-01 4.46442e-01 7.11831e-01
2.19120e-01 4.28597e-01 4.44930e-01 7.20652e-01
2.22174e-01 4.27204e-01 4.43369e-01 7.29920e-01
2.25271e-01 4.25796e-01 4.41757e-01 7.39658e-01
2.28411e-01 4.24372e-01 4.40092e-01 7.49888e-01
2.31595e-01 4.22934e-01 4.38371e-01 7.60633e-01
2.34823e-01 4.21480e-01 4.36592e-01 7.71914e-01
2.38097e-01 4.20012e-01 4.34751e-01 7.83751e-01
2.41416e-01 4.18530e-01 4.32846e-01 7.96157e-01
2.44781e-01 4.17034e-01 4.30873e-01 8.09144e-01
2.48193e-01 4.15525e-01 4.28827e-01 8.22713e-01
2.51653e-01 4.14003e-01 4.26706e-01 8.36857e-01
2.55161e-01 4.12467e-01 4.24505e-01 8.51553e-01
2.58717e-01 4.10919e-01 4.22218e-01 8.66759e-01
2.62324e-01 4.09360e-01 4.19841e-01 8.82408e-01
2.65980e-01 4.07788e-01 4.17368e-01 8.98401e-01
2.69688e-01 4.06205e-01 4.14794e-01 9.14597e-01
2.73447e-01 4.04612e-01 4.12110e-01 9.30804e-01
2.77259e-01 4.03007e-01 4.09311e-01 9.46764e-01
2.81124e-01 4.01393e-01 4.06387e-01 9.62150e-01
2.85043e-01 3.99769e-01 4.03331e-01 9.76543e-01
2.89016e-01 3.98136e-01 4.00133e-01 9.89439e-01
2.93045e-01 3.96493e-01 3.96783e-01 1.00024e+00
2.97130e-01 3.94843e-01 3.93269e-01 1.00826e+00
3.01271e-01 3.93184e-01 3.89579e-01 1.01278e+00
3.05471e-01 3.91517e-01 3.85700e-01 1.01306e+00
3.09729e-01 3.89843e-01 3.81618e-01 1.00841e+00
3.14047e-01 3.88163e-01 3.77316e-01 9.98289e-01
3.18424e-01 3.86475e-01 3.72778e-01 9.82362e-01
3.22863e-01 3.84781e-01 3.67984e-01 9.60570e-01
3.27363e-01 3.83082e-01 3.62915e-01 9.33166e-01
3.31927e-01 3.81377e-01 3.57548e-01 9.00701e-01
3.36553e-01 3.79666e-01 3.51862e-01 8.63970e-01
3.41245e-01 3.77950e-01 3.45830e-01 8.23932e-01
3.46002e-01 3.76230e-01 3.39427e-01 7.81608e-01
3.50825e-01 3.74505e-01 3.32624e-01 7.37994e-01
3.55715e-01 3.72775e-01 3.25393e-01 6.93990e-01
3.60673e-01 3.71041e-01 3.17704e-01 6.50357e-01
3.65701e-01 3.69302e-01 3.09525e-01 6.07698e-01
3.70799e-01 3.67559e-01 3.00828e-01 5.66465e-01
3.75967e-01 3.65812e-01 2.91582e-01 5.26968e-01
3.81208e-01 3.64060e-01 2.81759e-01 4.89401e-01
3.86522e-01 3.62304e-01 2.71333e-01 4.53865e-01
3.91910e-01 3.60542e-01 2.60285e-01 4.20387e-01
3.97373e-01 3.58776e-01 2.48598e-01 3.88944e-01
4.02912e-01 3.57004e-01 2.36265e-01 3.59476e-01
4.08529e-01 3.55226e-01 2.23288e-01 3.31898e-01
4.14223e-01 3.53441e-01 2.09680e-01 3.06112e-01
4.19997e-01 3.51649e-01 1.95468e-01 2.82013e-01
4.25852e-01 3.49849e-01 1.80695e-01 2.59492e-01
4.31788e-01 3.48040e-01 1.65421e-01 2.38443e-01
4.37807e-01 3.46221e-01 1.49728e-01 2.18762e-01
4.43910e-01 3.44391e-01 1.33720e-01 2.00352e-01
4.50098e-01 3.42548e-01 1.17530e-01 1.83120e-01
4.56372e-01 3.40692e-01 1.01330e-01 1.66981e-01
4.62733e-01 3.38820e-01 8.53475e-02 1.51854e-01
4.69183e-01 3.36930e-01 6.99205e-02 1.37669e-01
4.75724e-01 3.35022e-01 5.56068e-02 1.24358e-01
4.82355e-01 3.33092e-01 4.34550e-02 1.11863e-01
4.89079e-01 3.31138e-01 3.54518e-02 1.00131e-01
4.95896e-01 3.29159e-01 3.41082e-02 8.91146e-02
5.02809e-01 3.27150e-01 3.95298e-02 7.87758e-02
5.09818e-01 3.25109e-01 4.89993e-02 6.90835e-02
5.16924e-01 3.23034e-01 6.01623e-02 6.00164e-02
5.24130e-01 3.20919e-01 7.18130e-02 5.15666e-02
5.31436e-01 3.18763e-01 8.33833e-02 4.37449e-02
5.38844e-01 3.16560e-01 9.45938e-02 3.65919e-02
5.46355e-01 3.14308e-01 1.05301e-01 3.01977e-02
5.53971e-01 3.12000e-01 1.15430e-01 2.47365e-02
5.61693e-01 3.09634e-01 1.24949e-01 2.05105e-02
5.69523e-01 3.07203e-01 1.33848e-01 1.79405e-02
5.77462e-01 3.04703e-01 1.42133e-01 1.73349e-02
5.85511e-01 3.02129e-01 1.49820e-01 1.85144e-02
5.93673e-01 2.99475e-01 1.56934e-01 2.08746e-02
6.01948e-01 2.96735e-01 1.63502e-01 2.38131e-02
6.10339e-01 2.93904e-01 1.69555e-01 2.69258e-02
6.18847e-01 2.90975e-01 1.75126e-01 2.99774e-02
6.27473e-01 2.87944e-01 1.80247e-01 3.28409e-02
6.36220e-01 2.84803e-01 1.84955e-01 3.54640e-02
6.45088e-01 2.81547e-01 1.89282e-01 3.78578e-02
6.54081e-01 2.78171e-01 1.93264e-01 4.00944e-02
6.63198e-01 2.74668e-01 1.96936e-01 4.22984e-02
6.72443e-01 2.71033e-01 2.00334e-01 4.46212e-02
6.81816e-01 2.67261e-01 2.03496e-01 4.71990e-02
6.91320e-01 2.63348e-01 2.06459e-01 5.01111e-02
7.00957e-01 2.59289e-01 2.09267e-01 5.33614e-02
7.10728e-01 2.55081e-01 2.11967e-01 5.68906e-02
7.20635e-01 2.50721e-01 2.14611e-01 6.06073e-02
7.30680e-01 2.46206e-01 2.17261e-01 6.44175e-02
7.40866e-01 2.41536e-01 2.19991e-01 6.82430e-02
7.51193e-01 2.36710e-01 2.22891e-01 7.20277e-02
7.61664e-01 2.31728e-01 2.26074e-01 7.57365e-02
7.72281e-01 2.26593e-01 2.29683e-01 7.93504e-02
7.83047e-01 2.21306e-01 2.33904e-01 8.28621e-02
7.93962e-01 2.15870e-01 2.38976e-01 8.62714e-02
8.05029e-01 2.10292e-01 2.45216e-01 8.95827e-02
8.16251e-01 2.04576e-01 2.53040e-01 9.28017e-02
8.27629e-01 1.98728e-01 2.62995e-01 9.59347e-02
8.39166e-01 1.92757e-01 2.75787e-01 9.89860e-02
8.50863e-01 1.86669e-01 2.92304e-01 1.01957e-01
8.62724e-01 1.80475e-01 3.13598e-01 1.04843e-01
8.74750e-01 1.74183e-01 3.40749e-01 1.07632e-01
8.86943e-01 1.67803e-01 3.74479e-01 1.10300e-01
8.99307e-01 1.61346e-01 4.14277e-01 1.12804e-01
9.11843e-01 1.54820e-01 4.56928e-01 1.15076e-01
9.24553e-01 1.48238e-01 4.95266e-01 1.17007e-01
9.37441e-01 1.41607e-01 5.19692e-01 1.18435e-01
9.50508e-01 1.34940e-01 5.23933e-01 1.19122e-01
9.63758e-01 1.28244e-01 5.09769e-01 1.18736e-01
9.77192e-01 1.21529e-01 4.84571e-01 1.16853e-01
9.90814e-01 1.14804e-01 4.55616e-01 1.12985e-01
1.00463e+00 1.08077e-01 4.27360e-01 1.06689e-01
1.01863e+00 1.01355e-01 4.01723e-01 9.77478e-02
1.03283e+00 9.46470e-02 3.79164e-01 8.63707e-02
1.04723e+00 8.79590e-02 3.59480e-01 7.32758e-02
1.06182e+00 8.12985e-02 3.42236e-01 5.95678e-02
1.07662e+00 7.46731e-02 3.26949e-01 4.64928e-02
1.09163e+00 6.80913e-02 3.13165e-01 3.52874e-02
1.10685e+00 6.15631e-02 3.00469e-01 2.72374e-02
1.12228e+00 5.51017e-02 2.88479e-01 2.35464e-02
1.13792e+00 4.87252e-02 2.76827e-01 2.41801e-02
1.15378e+00 4.24606e-02 2.65131e-01 2.74103e-02
1.16987e+00 3.63506e-02 2.52974e-01 3.15231e-02
1.18617e+00 3.04680e-02 2.39861e-01 3.56246e-02
1.20271e+00 2.49460e-02 2.25197e-01 3.93494e-02
1.21947e+00 2.00437e-02 2.08269e-01 4.25653e-02
1.23647e+00 1.62716e-02 1.88296e-01 4.52346e-02
1.25371e+00 1.44611e-02 1.64604e-01 4.73582e-02
1.27118e+00 1.52381e-02 1.37025e-01 4.89584e-02
1.28890e+00 1.81899e-02 1.06521e-01 5.00848e-02
1.30687e+00 2.23932e-02 7.58883e-02 5.08422e-02
1.32509e+00 2.71960e-02 5.06852e-02 5.14408e-02
1.34356e+00 3.22549e-02 4.01773e-02 5.22514e-02
1.36229e+00 3.73901e-02 4.68018e-02 5.37823e-02
1.38128e+00 4.24991e-02 5.91118e-02 5.64504e-02
1.40053e+00 4.75165e-02 7.01962e-02 6.02092e-02
1.42005e+00 5.23969e-02 7.84757e-02 6.44592e-02
1.43985e+00 5.71061e-02 8.39896e-02 6.84425e-02
1.45992e+00 6.16172e-02 8.71576e-02 7.16674e-02
1.48027e+00 6.59088e-02 8.84308e-02 7.39844e-02
1.50090e+00 6.99637e-02 8.81974e-02 7.54403e-02
1.52183e+00 7.37684e-02 8.67678e-02 7.61319e-02
1.54304e+00 7.73127e-02 8.43823e-02 7.61267e-02
1.56455e+00 8.05892e-02 8.12245e-02 7.54297e-02
1.58636e+00 8.35927e-02 7.74328e-02 7.39664e-02
1.60847e+00 8.63197e-02 7.31110e-02 7.15611e-02
1.63089e+00 8.87678e-02 6.83352e-02 6.79026e-02
1.65362e+00 9.09351e-02 6.31601e-02 6.24966e-02
1.67668e+00 9.28190e-02 5.76254e-02 5.46318e-02
1.70005e+00 9.44163e-02 5.17639e-02 4.34682e-02
1.72374e+00 9.57220e-02 4.56186e-02 2.85224e-02
1.74777e+00 9.67290e-02 3.92798e-02 1.13868e-02
1.77214e+00 9.74277e-02 3.29585e-02 1.28197e-02
1.79684e+00 9.78057e-02 2.70777e-02 2.92427e-02
1.82189e+00 9.78485e-02 2.21680e-02 4.26703e-02
1.84728e+00 9.75391e-02 1.82213e-02 5.22008e-02
1.87303e+00 9.68593e-02 1.42415e-02 5.85129e-02
1.89914e+00 9.57906e-02 9.20247e-03 6.24689e-02
1.92561e+00 9.43156e-02 2.85316e-03 6.47687e-02
1.95246e+00 9.24196e-02 4.73543e-03 6.59410e-02
1.97967e+00 9.00919e-02 1.33300e-02 6.64537e-02
2.00727e+00 8.73282e-02 2.30576e-02 6.69026e-02
2.03525e+00 8.41308e-02 3.41947e-02 6.82879e-02
2.06362e+00 8.05104e-02 4.72965e-02 7.21574e-02
2.09238e+00 7.64854e-02 6.32994e-02 7.96034e-02
2.12155e+00 7.20819e-02 8.35813e-02 8.86919e-02
2.15112e+00 6.73324e-02 1.09092e-01 9.50133e-02
2.18111e+00 6.22738e-02 1.34247e-01 9.67274e-02
2.21151e+00 5.69462e-02 1.35446e-01 9.51279e-02
2.24234e+00 5.13907e-02 1.04601e-01 9.17353e-02
2.27360e+00 4.56491e-02 7.01520e-02 8.72233e-02
2.30529e+00 3.97634e-02 4.42764e-02 8.15765e-02
2.33742e+00 3.37781e-02 2.59480e-02 7.42698e-02
2.37001e+00 2.77461e-02 1.34172e-02 6.42927e-02
2.40304e+00 2.17440e-02 8.45455e-03 5.06944e-02
2.43654e+00 1.59188e-02 1.23894e-02 3.88873e-02
2.47050e+00 1.06667e-02 1.80260e-02 5.25097e-02
2.50494e+00 7.37603e-03 2.29618e-02 7.90508e-02
2.53986e+00 8.59637e-03 2.69262e-02 9.43819e-02
2.57526e+00 1.29869e-02 3.00634e-02 1.00092e-01
2.61116e+00 1.82381e-02 3.29472e-02 1.01800e-01
2.64756e+00 2.36046e-02 3.69323e-02 1.02644e-01
2.68446e+00 2.88317e-02 4.38105e-02 1.04816e-01
2.72188e+00 3.37924e-02 5.35495e-02 1.11749e-01
2.75983e+00 3.84052e-02 6.33171e-02 1.31292e-01
2.79830e+00 4.26124e-02 7.06932e-02 1.72075e-01
2.83730e+00 4.63721e-02 7.54782e-02 1.93011e-01
2.87685e+00 4.96539e-02 7.84453e-02 1.68736e-01
2.91696e+00 5.24348e-02 8.02810e-02 1.46210e-01
2.95762e+00 5.46952e-02 8.13908e-02 1.32531e-01
2.99884e+00 5.64145e-02 8.19818e-02 1.24141e-01
3.04065e+00 5.75687e-02 8.21512e-02 1.18724e-01
3.08303e+00 5.81286e-02 8.19374e-02 1.15133e-01
3.12601e+00 5.80612e-02 8.13476e-02 1.12828e-01
3.16958e+00 5.73333e-02 8.03705e-02 1.11602e-01
3.21376e+00 5.59178e-02 7.89824e-02 1.11497e-01
3.25856e+00 5.38001e-02 7.71464e-02 1.12847e-01
3.30399e+00 5.09854e-02 7.48036e-02 1.16493e-01
3.35004e+00 4.75023e-02 7.18481e-02 1.24375e-01
3.39674e+00 4.34027e-02 6.80675e-02 1.40427e-01
3.44409e+00 3.87585e-02 6.30153e-02 1.60630e-01
3.49210e+00 3.36546e-02 5.58509e-02 1.30734e-01
3.54077e+00 2.81839e-02 4.57485e-02 9.29489e-02
3.59013e+00 2.24469e-02 3.43684e-02 7.96329e-02
3.64017e+00 1.65674e-02 2.63672e-02 7.49009e-02
3.69092e+00 1.07675e-02 2.21048e-02 7.15572e-02
3.74237e+00 5.85891e-03 1.83627e-02 6.44968e-02
3.79453e+00 5.62035e-03 1.35478e-02 4.39165e-02
3.84743e+00 1.02390e-02 7.58933e-03 2.49982e-02
3.90106e+00 1.56767e-02 6.15379e-03 3.72219e-02
3.95544e+00 2.09918e-02 1.80397e-02 4.60446e-02
4.01057e+00 2.59123e-02 4.03798e-02 5.04201e-02
4.06648e+00 3.02921e-02 7.20255e-02 5.23070e-02
4.12316e+00 3.40345e-02 6.09262e-02 5.05934e-02
4.18064e+00 3.70719e-02 3.49014e-02 4.16796e-02
4.23891e+00 3.93518e-02 1.83508e-02 3.34333e-02
4.29800e+00 4.08252e-02 6.99737e-03 3.08828e-02
4.35791e+00 4.14396e-02 1.32260e-03 2.87071e-02
4.41866e+00 4.11418e-02 6.59718e-03 2.38696e-02
4.48025e+00 3.98894e-02 1.03977e-02 1.29940e-02
4.54271e+00 3.76694e-02 1.58309e-02 6.81679e-03
4.60603e+00 3.45140e-02 2.09179e-02 2.04687e-02
4.67023e+00 3.05067e-02 2.47293e-02 2.50576e-02
4.73533e+00 2.57743e-02 2.69171e-02 2.51971e-02
4.80134e+00 2.04729e-02 2.66360e-02 2.30031e-02
4.86827e+00 1.47845e-02 2.15801e-02 1.84244e-02
4.93613e+00 8.98011e-03 1.07287e-02 1.43741e-02
5.00494e+00 4.10648e-03 3.22893e-02 1.26729e-02
5.07471e+00 5.58989e-03 5.20614e-02 9.54203e-03
5.14544e+00 1.09054e-02 6.10708e-02 4.97627e-03
5.21717e+00 1.62952e-02 6.98105e-02 1.14283e-02
5.28989e+00 2.11809e-02 8.68728e-02 2.14908e-02
5.36363e+00 2.53264e-02 8.27829e-02 2.01366e-02
5.43840e+00 2.85850e-02 4.39412e-02 1.55984e-02
5.51421e+00 3.08535e-02 3.21501e-02 1.08667e-02
5.59107e+00 3.20446e-02 2.58620e-02 6.24614e-03
5.66901e+00 3.20765e-02 1.85709e-02 3.05797e-03
5.74803e+00 3.08878e-02 7.75842e-03 3.49215e-03
5.82815e+00 2.84726e-02 8.66304e-03 1.30061e-02
5.90940e+00 2.49108e-02 1.99768e-02 3.44879e-02
5.99177e+00 2.03715e-02 1.98508e-02 4.61671e-02
6.07529e+00 1.50890e-02 1.50358e-02 2.21444e-02
6.15998e+00 9.36632e-03 9.25930e-03 1.07090e-02
6.24584e+00 3.95690e-03 3.88380e-03 4.08841e-03
6.33291e+00 4.56329e-03 4.48336e-03 4.75174e-03
6.42119e+00 9.95255e-03 9.86866e-03 1.17582e-02
6.51069e+00 1.52230e-02 1.51983e-02 2.45740e-02
6.60145e+00 1.97281e-02 1.86726e-02 4.67301e-02
6.69347e+00 2.31912e-02 1.42777e-02 1.96907e-02
6.78677e+00 2.54366e-02 2.38965e-03 5.57734e-03
6.88138e+00 2.63301e-02 1.38571e-02 1.90937e-03
6.97730e+00 2.57654e-02 2.08161e-02 5.08475e-03
7.07456e+00 2.37043e-02 2.67315e-02 9.53733e-03
7.17317e+00 2.02374e-02 4.75351e-02 1.38204e-02
7.27317e+00 1.56014e-02 6.35295e-02 1.56581e-02
7.37455e+00 1.01473e-02 4.65936e-02 5.16055e-03
7.47735e+00 4.47061e-03 3.70809e-02 5.92056e-03
7.58158e+00 3.45529e-03 1.55839e-02 8.68252e-03
7.68726e+00 8.81168e-03 1.28770e-02 1.11448e-02
7.79442e+00 1.39843e-02 1.67726e-02 1.47955e-02
7.90307e+00 1.81489e-02 1.44377e-02 1.45252e-02
8.01323e+00 2.09694e-02 9.50595e-03 5.36609e-03
8.12493e+00 2.22302e-02 4.31653e-03 1.13922e-02
8.23819e+00 2.17786e-02 1.29544e-03 1.57090e-02
8.35302e+00 1.95706e-02 1.24886e-02 1.82186e-02
8.46946e+00 1.57620e-02 3.52818e-02 2.50705e-02
8.58752e+00 1.07225e-02 1.20492e-02 2.21441e-02
8.70722e+00 5.04122e-03 2.85910e-03 1.17408e-02
8.82860e+00 2.63435e-03 7.92494e-03 2.76625e-02
8.95166e+00 7.91791e-03 1.20449e-02 3.09378e-02
9.07645e+00 1.29848e-02 2.15556e-02 5.11421e-02
9.20297e+00 1.67886e-02 2.56495e-02 4.62887e-02
9.33125e+00 1.89293e-02 2.69296e-02 3.86404e-02
9.46132e+00 1.91582e-02 2.68871e-02 3.74264e-02
9.59321e+00 1.73639e-02 2.55755e-02 4.03012e-02
9.72693e+00 1.36944e-02 2.22596e-02 5.66565e-02
9.86252e+00 8.61079e-03 1.33286e-02 2.95250e-02
1.00000e+01 3.00010e-03 7.54136e-03 2.55821e-02


==> fig/boundary_h_p.txt <==
w H1 H2 H3 H4
1.00000e-02 5.00401e-01 5.00392e-01 4.99803e-01 4.51836e-01
1.01394e-02 5.00413e-01 5.00403e-01 4.99797e-01 4.50680e-01
1.02807e-02 5.00424e-01 5.00415e-01 4.99792e-01 4.49500e-01
1.04240e-02 5.00436e-01 5.00426e-01 4.99786e-01 4.48297e-01
1.05693e-02 5.00449e-01 5.00438e-01 4.99780e-01 4.47070e-01
1.07167e-02 5.00461e-01 5.00450e-01 4.99774e-01 4.45819e-01
1.08661e-02 5.00474e-01 5.00463e-01 4.99767e-01 4.44544e-01
1.10175e-02 5.00487e-01 5.00476e-01 4.99761e-01 4.43245e-01
1.11711e-02 5.00501e-01 5.00490e-01 4.99754e-01 4.41921e-01
1.13268e-02 5.00515e-01 5.00503e-01 4.99747e-01 4.40573e-01
1.14847e-02 5.00530e-01 5.00517e-01 4.99740e-01 4.39200e-01
1.16448e-02 5.00545e-01 5.00532e-01 4.99733e-01 4.37801e-01
1.18071e-02 5.00560e-01 5.00547e-01 4.99725e-01 4.36378e-01
1.19717e-02 5.00576e-01 5.00562e-01 4.99718e-01 4.34929e-01
1.21386e-02 5.00592e-01 5.00578e-01 4.99710e-01 4.33454e-01
1.23078e-02 5.00608e-01 5.00594e-01 4.99702e-01 4.31954e-01
1.24794e-02 5.00626e-01 5.00611e-01 4.99693e-01 4.30428e-01
1.26533e-02 5.00643e-01 5.00628e-01 4.99685e-01 4.28876e-01
1.28297e-02 5.00661e-01 5.00646e-01 4.99676e-01 4.27298e-01
1.30085e-02 5.00680e-01 5.00664e-01 4.99667e-01 4.25694e-01
1.31899e-02 5.00699e-01 5.00683e-01 4.99658e-01 4.24064e-01
1.33737e-02 5.00719e-01 5.00702e-01 4.99648e-01 4.22408e-01
1.35602e-02 5.00739e-01 5.00722e-01 4.99638e-01 4.20726e-01
1.37492e-02 5.00760e-01 5.00742e-01 4.99628e-01 4.19017e-01
1.39408e-02 5.00781e-01 5.00763e-01 4.99618e-01 4.17283e-01
1.41352e-02 5.00803e-01 5.00784e-01 4.99607e-01 4.15522e-01
1.43322e-02 5.00826e-01 5.00806e-01 4.99596e-01 4.13735e-01
1.45320e-02 5.00849e-01 5.00829e-01 4.99585e-01 4.11922e-01
1.47345e-02 5.00873e-01 5.00852e-01 4.99574e-01 4.10083e-01
1.49399e-02 5.00897e-01 5.00876e-01 4.99562e-01 4.08219e-01
1.51482e-02 5.00922e-01 5.00901e-01 4.99549e-01 4.06329e-01
1.53593e-02 5.00948e-01 5.00926e-01 4.99537e-01 4.04413e-01
1.55734e-02 5.00975e-01 5.00952e-01 4.99524e-01 4.02471e-01
1.57905e-02 5.01002e-01 5.00979e-01 4.99511e-01 4.00505e-01
1.60106e-02 5.01031e-01 5.01007e-01 4.99497e-01 3.98513e-01
1.62338e-02 5.01060e-01 5.01035e-01 4.99483e-01 3.96497e-01
1.64601e-02 5.01089e-01 5.01064e-01 4.99469e-01 3.94456e-01
1.66896e-02 5.01120e-01 5.01094e-01 4.99454e-01 3.92391e-01
1.69222e-02 5.01152e-01 5.01125e-01 4.99439e-01 3.90302e-01
1.71581e-02 5.01184e-01 5.01157e-01 4.99423e-01 3.88189e-01
1.73973e-02 5.01217e-01 5.01189e-01 4.99407e-01 3.86053e-01
1.76398e-02 5.01252e-01 5.01223e-01 4.99391e-01 3.83894e-01
1.78857e-02 5.01287e-01 5.01257e-01 4.99374e-01 3.81712e-01
1.81350e-02 5.01323e-01 5.01293e-01 4.99357e-01 3.79508e-01
1.83878e-02 5.01360e-01 5.01329e-01 4.99339e-01 3.77282e-01
1.86441e-02 5.01399e-01 5.01366e-01 4.99321e-01 3.75034e-01
1.89040e-02 5.01438e-01 5.01405e-01 4.99302e-01 3.72766e-01
1.91675e-02 5.01479e-01 5.01444e-01 4.99282e-01 3.70477e-01
1.94347e-02 5.01520e-01 5.01485e-01 4.99263e-01 3.68167e-01
1.97056e-02 5.01563e-01 5.01527e-01 4.99242e-01 3.65838e-01
1.99803e-02 5.01607e-01 5.01570e-01 4.99221e-01 3.63490e-01
2.02588e-02 5.01653e-01 5.01614e-01 4.99200e-01 3.61124e-01
2.05412e-02 5.01699e-01 5.01660e-01 4.99178e-01 3.58739e-01
2.08275e-02 5.01747e-01 5.01706e-01 4.99155e-01 3.56338e-01
2.11178e-02 5.01796e-01 5.01755e-01 4.99131e-01 3.53919e-01
2.14122e-02 5.01847e-01 5.01804e-01 4.99108e-01 3.51484e-01
2.17107e-02 5.01899e-01 5.01855e-01 4.99083e-01 3.49033e-01
2.20133e-02 5.01952e-01 5.01907e-01 4.99058e-01 3.46567e-01
2.23202e-02 5.02008e-01 5.01961e-01 4.99032e-01 3.44086e-01
2.26313e-02 5.02064e-01 5.02016e-01 4.99005e-01 3.41592e-01
2.29468e-02 5.02122e-01 5.02073e-01 4.98978e-01 3.39085e-01
2.32666e-02 5.02182e-01 5.02132e-01 4.98950e-01 3.36565e-01
2.35910e-02 5.02244e-01 5.02192e-01 4.98921e-01 3.34033e-01
2.39198e-02 5.02307e-01 5.02254e-01 4.98891e-01 3.31490e-01
2.42532e-02 5.02372e-01 5.02317e-01 4.98861e-01 3.28937e-01
2.45913e-02 5.02439e-01 5.02383e-01 4.98829e-01 3.26374e-01
2.49341e-02 5.02508e-01 5.02450e-01 4.98797e-01 3.23802e-01
2.52817e-02 5.02579e-01 5.02519e-01 4.98764e-01 3.21221e-01
2.56341e-02 5.02652e-01 5.02590e-01 4.98730e-01 3.18633e-01
2.59914e-02 5.02727e-01 5.02664e-01 4.98696e-01 3.16037e-01
2.63537e-02 5.02804e-01 5.02739e-01 4.98660e-01 3.13436e-01
2.67211e-02 5.02883e-01 5.02816e-01 4.98623e-01 3.10828e-01
2.70935e-02 5.02965e-01 5.02896e-01 4.98586e-01 3.08216e-01
2.74712e-02 5.03048e-01 5.02978e-01 4.98547e-01 3.05600e-01
2.78541e-02 5.03135e-01 5.03062e-01 4.98508e-01 3.02981e-01
2.82424e-02 5.03223e-01 5.03148e-01 4.98467e-01 3.00358e-01
2.86361e-02 5.03314e-01 5.03237e-01 4.98425e-01 2.97734e-01
2.90353e-02 5.03408e-01 5.03329e-01 4.98382e-01 2.95108e-01
2.94400e-02 5.03505e-01 5.03423e-01 4.98339e-01 2.92482e-01
2.98504e-02 5.03604e-01 5.03520e-01 4.98293e-01 2.89856e-01
3.02665e-02 5.03706e-01 5.03620e-01 4.98247e-01 2.87230e-01
3.06884e-02 5.03811e-01 5.03722e-01 4.98200e-01 2.84606e-01
3.11162e-02 5.03919e-01 5.03828e-01 4.98151e-01 2.81984e-01
3.15499e-02 5.04030e-01 5.03936e-01 4.98101e-01 2.79365e-01
3.19897e-02 5.04144e-01 5.04048e-01 4.98050e-01 2.76749e-01
3.24356e-02 5.04261e-01 5.04162e-01 4.97997e-01 2.74138e-01
3.28877e-02 5.04382e-01 5.04280e-01 4.97943e-01 2.71531e-01
3.33462e-02 5.04507e-01 5.04402e-01 4.97888e-01 2.68929e-01
3.38110e-02 5.04635e-01 5.04527e-01 4.97831e-01 2.66334e-01
3.42823e-02 5.04766e-01 5.04655e-01 4.97773e-01 2.63745e-01
3.47602e-02 5.04901e-01 5.04787e-01 4.97713e-01 2.61163e-01
3.52447e-02 5.05041e-01 5.04923e-01 4.97652e-01 2.58589e-01
3.57360e-02 5.05184e-01 5.05063e-01 4.97590e-01 2.56023e-01
3.62342e-02 5.05331e-01 5.05207e-01 4.97525e-01 2.53466e-01
3.67392e-02 5.05483e-01 5.05355e-01 4.97459e-01 2.50919e-01
3.72514e-02 5.05639e-01 5.05507e-01 4.97392e-01 2.48381e-01
3.77706e-02 5.05799e-01 5.05664e-01 4.97322e-01 2.45854e-01
3.82971e-02 5.05964e-01 5.05825e-01 4.97251e-01 2.43339e-01
3.88310e-02 5.06134e-01 5.05991e-01 4.97179e-01 2.40834e-01
3.93723e-02 5.06309e-01 5.06161e-01 4.97104e-01 2.38342e-01
3.99211e-02 5.06488e-01 5.06337e-01 4.97028e-01 2.35861e-01
4.04776e-02 5.06673e-01 5.06518e-01 4.96950e-01 2.33394e-01
4.10418e-02 5.06864e-01 5.06703e-01 4.96869e-01 2.30940e-01
4.16139e-02 5.07059e-01 5.06895e-01 4.96787e-01 2.28500e-01
4.21940e-02 5.07261e-01 5.07091e-01 4.96703e-01 2.26074e-01
4.27821e-02 5.07468e-01 5.07294e-01 4.96617e-01 2.23663e-01
4.33785e-02 5.07682e-01 5.07502e-01 4.96529e-01 2.21266e-01
4.39832e-02 5.07901e-01 5.07717e-01 4.96439e-01 2.18885e-01
4.45963e-02 5.08127e-01 5.07937e-01 4.96346e-01 2.16519e-01
4.52179e-02 5.08360e-01 5.08164e-01 4.96252e-01 2.14170e-01
4.58482e-02 5.08599e-01 5.08398e-01 4.96155e-01 2.11836e-01
4.64873e-02 5.08845e-01 5.08638e-01 4.96056e-01 2.09519e-01
4.71353e-02 5.09099e-01 5.08886e-01 4.95955e-01 2.07219e-01
4.77924e-02 5.09360e-01 5.09141e-01 4.95851e-01 2.04936e-01
4.84586e-02 5.09628e-01 5.09403e-01 4.95745e-01 2.02671e-01
4.91341e-02 5.09905e-01 5.09673e-01 4.95637e-01 2.00423e-01
4.98190e-02 5.10189e-01 5.09951e-01 4.95526e-01 1.98194e-01
5.05134e-02 5.10482e-01 5.10237e-01 4.95413e-01 1.95982e-01
5.12176e-02 5.10784e-01 5.10531e-01 4.95297e-01 1.93788e-01
5.19315e-02 5.11095e-01 5.10834e-01 4.95178e-01 1.91614e-01
5.26554e-02 5.11414e-01 5.11146e-01 4.95058e-01 1.89458e-01
5.33894e-02 5.11743e-01 5.11468e-01 4.94934e-01 1.87320e-01
5.41336e-02 5.12082e-01 5.11798e-01 4.94808e-01 1.85202e-01
5.48882e-02 5.12431e-01 5.12139e-01 4.94679e-01 1.83103e-01
5.56533e-02 5.12790e-01 5.12490e-01 4.94548e-01 1.81024e-01
5.64291e-02 5.13160e-01 5.12851e-01 4.94414e-01 1.78964e-01
5.72157e-02 5.13541e-01 5.13223e-01 4.94277e-01 1.76924e-01
5.80132e-02 5.13934e-01 5.13606e-01 4.94137e-01 1.74903e-01
5.88219e-02 5.14338e-01 5.14000e-01 4.93995e-01 1.72902e-01
5.96418e-02 5.14754e-01 5.14406e-01 4.93850e-01 1.70921e-01
6.04732e-02 5.15183e-01 5.14825e-01 4.93702e-01 1.68960e-01
6.13162e-02 5.15624e-01 5.15255e-01 4.93551e-01 1.67019e-01
6.21709e-02 5.16079e-01 5.15699e-01 4.93397e-01 1.65098e-01
6.30375e-02 5.16548e-01 5.16157e-01 4.93241e-01 1.63197e-01
6.39162e-02 5.17031e-01 5.16628e-01 4.93082e-01 1.61317e-01
6.48072e-02 5.17528e-01 5.17113e-01 4.92920e-01 1.59456e-01
6.57106e-02 5.18040e-01 5.17613e-01 4.92755e-01 1.57616e-01
6.66265e-02 5.18569e-01 5.18129e-01 4.92587e-01 1.55796e-01
6.75553e-02 5.19113e-01 5.18660e-01 4.92417e-01 1.53997e-01
6.84970e-02 5.19674e-01 5.19207e-01 4.92243e-01 1.52218e-01
6.94518e-02 5.20252e-01 5.19771e-01 4.92068e-01 1.50459e-01
7.04199e-02 5.20848e-01 5.20352e-01 4.91889e-01 1.48720e-01
7.14015e-02 5.21462e-01 5.20951e-01 4.91708e-01 1.47002e-01
7.23968e-02 5.22095e-01 5.21569e-01 4.91524e-01 1.45303e-01
7.34060e-02 5.22748e-01 5.22206e-01 4.91338e-01 1.43625e-01
7.44292e-02 5.23421e-01 5.22862e-01 4.91149e-01 1.41968e-01
7.54667e-02 5.24115e-01 5.23539e-01 4.90958e-01 1.40330e-01
7.65187e-02 5.24830e-01 5.24237e-01 4.90765e-01 1.38712e-01
7.75853e-02 5.25569e-01 5.24957e-01 4.90569e-01 1.37115e-01
7.86668e-02 5.26330e-01 5.25699e-01 4.90371e-01 1.35537e-01
7.97634e-02 5.27115e-01 5.26465e-01 4.90171e-01 1.33980e-01
8.08752e-02 5.27925e-01 5.27255e-01 4.89970e-01 1.32442e-01
8.20026e-02 5.28761e-01 5.28070e-01 4.89767e-01 1.30924e-01
8.31457e-02 5.29624e-01 5.28911e-01 4.89562e-01 1.29426e-01
8.43047e-02 5.30514e-01 5.29779e-01 4.89356e-01 1.27948e-01
8.54798e-02 5.31432e-01 5.30674e-01 4.89148e-01 1.26489e-01
8.66714e-02 5.32380e-01 5.31599e-01 4.88940e-01 1.25050e-01
8.78795e-02 5.33359e-01 5.32553e-01 4.88731e-01 1.23630e-01
8.91045e-02 5.34369e-01 5.33538e-01 4.88521e-01 1.22230e-01
9.03466e-02 5.35413e-01 5.34555e-01 4.88311e-01 1.20849e-01
9.16060e-02 5.36490e-01 5.35605e-01 4.88101e-01 1.19487e-01
9.28829e-02 5.37603e-01 5.36689e-01 4.87891e-01 1.18144e-01
9.41777e-02 5.38753e-01 5.37810e-01 4.87682e-01 1.16821e-01
9.54904e-02 5.39941e-01 5.38967e-01 4.87474e-01 1.15516e-01
9.68215e-02 5.41168e-01 5.40163e-01 4.87267e-01 1.14230e-01
9.81712e-02 5.42436e-01 5.41398e-01 4.87063e-01 1.12963e-01
9.95396e-02 5.43747e-01 5.42675e-01 4.86860e-01 1.11715e-01
1.00927e-01 5.45102e-01 5.43995e-01 4.86660e-01 1.10486e-01
1.02334e-01 5.46504e-01 5.45360e-01 4.86463e-01 1.09275e-01
1.03761e-01 5.47953e-01 5.46771e-01 4.86269e-01 1.08082e-01
1.05207e-01 5.49452e-01 5.48231e-01 4.86080e-01 1.06908e-01
1.06673e-01 5.51002e-01 5.49740e-01 4.85896e-01 1.05752e-01
1.08160e-01 5.52607e-01 5.51302e-01 4.85717e-01 1.04615e-01
1.09668e-01 5.54267e-01 5.52919e-01 4.85544e-01 1.03496e-01
1.11197e-01 5.55986e-01 5.54592e-01 4.85379e-01 1.02394e-01
1.12747e-01 5.57766e-01 5.56324e-01 4.85221e-01 1.01311e-01
1.14318e-01 5.59609e-01 5.58117e-01 4.85071e-01 1.00246e-01
1.15912e-01 5.61518e-01 5.59974e-01 4.84931e-01 9.91983e-02
1.17528e-01 5.63496e-01 5.61898e-01 4.84801e-01 9.81687e-02
1.19166e-01 5.65545e-01 5.63892e-01 4.84683e-01 9.71568e-02
1.20827e-01 5.67670e-01 5.65958e-01 4.84577e-01 9.61625e-02
1.22511e-01 5.69873e-01 5.68100e-01 4.84485e-01 9.51859e-02
1.24219e-01 5.72158e-01 5.70321e-01 4.84407e-01 9.42268e-02
1.25951e-01 5.74529e-01 5.72625e-01 4.84346e-01 9.32853e-02
1.27706e-01 5.76989e-01 5.75016e-01 4.84302e-01 9.23612e-02
1.29486e-01 5.79542e-01 5.77497e-01 4.84277e-01 9.14546e-02
1.31291e-01 5.82194e-01 5.80073e-01 4.84273e-01 9.05654e-02
1.33122e-01 5.84948e-01 5.82748e-01 4.84291e-01 8.96936e-02
1.34977e-01 5.87810e-01 5.85527e-01 4.84332e-01 8.88391e-02
1.36859e-01 5.90784e-01 5.88414e-01 4.84400e-01 8.80020e-02
1.38766e-01 5.93877e-01 5.91416e-01 4.84495e-01 8.71823e-02
1.40701e-01 5.97094e-01 5.94538e-01 4.84620e-01 8.63799e-02
1.42662e-01 6.00442e-01 5.97786e-01 4.84777e-01 8.55950e-02
1.44651e-01 6.03927e-01 6.01166e-01 4.84969e-01 8.48274e-02
1.46667e-01 6.07557e-01 6.04685e-01 4.85198e-01 8.40773e-02
1.48712e-01 6.11338e-01 6.08350e-01 4.85467e-01 8.33447e-02
1.50785e-01 6.15280e-01 6.12170e-01 4.85779e-01 8.26296e-02
1.52886e-01 6.19391e-01 6.16151e-01 4.86136e-01 8.19321e-02
1.55018e-01 6.23680e-01 6.20304e-01 4.86543e-01 8.12524e-02
1.57178e-01 6.28157e-01 6.24638e-01 4.87002e-01 8.05905e-02
1.59369e-01 6.32833e-01 6.29163e-01 4.87517e-01 7.99465e-02
1.61591e-01 6.37720e-01 6.33889e-01 4.88093e-01 7.93207e-02
1.63843e-01 6.42829e-01 6.38828e-01 4.88734e-01 7.87130e-02
1.66127e-01 6.48175e-01 6.43994e-01 4.89443e-01 7.81238e-02
1.68443e-01 6.53771e-01 6.49399e-01 4.90227e-01 7.75532e-02
1.70791e-01 6.59633e-01 6.55058e-01 4.91090e-01 7.70015e-02
1.73172e-01 6.65777e-01 6.60986e-01 4.92037e-01 7.64688e-02
1.75586e-01 6.72223e-01 6.67202e-01 4.93076e-01 7.59556e-02
1.78033e-01 6.78988e-01 6.73722e-01 4.94211e-01 7.54621e-02
1.80515e-01 6.86095e-01 6.80567e-01 4.95450e-01 7.49886e-02
1.83031e-01 6.93567e-01 6.87758e-01 4.96801e-01 7.45356e-02
1.85583e-01 7.01429e-01 6.95318e-01 4.98270e-01 7.41034e-02
1.88169e-01 7.09707e-01 7.03273e-01 4.99868e-01 7.36927e-02
1.90792e-01 7.18432e-01 7.11651e-01 5.01602e-01 7.33038e-02
1.93452e-01 7.27636e-01 7.20480e-01 5.03482e-01 7.29374e-02
1.96149e-01 7.37355e-01 7.29795e-01 5.05519e-01 7.25941e-02
1.98883e-01 7.47627e-01 7.39629e-01 5.07724e-01 7.22746e-02
2.01655e-01 7.58495e-01 7.50022e-01 5.10110e-01 7.19797e-02
2.04466e-01 7.70006e-01 7.61017e-01 5.12688e-01 7.17103e-02
2.07316e-01 7.82211e-01 7.72660e-01 5.15475e-01 7.14672e-02
2.10206e-01 7.95166e-01 7.85001e-01 5.18483e-01 7.12516e-02
2.13136e-01 8.08934e-01 7.98095e-01 5.21731e-01 7.10644e-02
2.16107e-01 8.23582e-01 8.12004e-01 5.25234e-01 7.09071e-02
2.19120e-01 8.39186e-01 8.26794e-01 5.29012e-01 7.07809e-02
2.22174e-01 8.55828e-01 8.42537e-01 5.33085e-01 7.06873e-02
2.25271e-01 8.73600e-01 8.59312e-01 5.37475e-01 7.06280e-02
2.28411e-01 8.92602e-01 8.77205e-01 5.42203e-01 7.06046e-02
2.31595e-01 9.12943e-01 8.96308e-01 5.47293e-01 7.06192e-02
2.34823e-01 9.34742e-01 9.16723e-01 5.52772e-01 7.06737e-02
2.38097e-01 9.58130e-01 9.38555e-01 5.58664e-01 7.07703e-02
2.41416e-01 9.83247e-01 9.61917e-01 5.64996e-01 7.09115e-02
2.44781e-01 1.01024e+00 9.86925e-01 5.71796e-01 7.10996e-02
2.48193e-01 1.03927e+00 1.01370e+00 5.79087e-01 7.13373e-02
2.51653e-01 1.07048e+00 1.04235e+00 5.86895e-01 7.16270e-02
2.55161e-01 1.10405e+00 1.07298e+00 5.95239e-01 7.19712e-02
2.58717e-01 1.14009e+00 1.10567e+00 6.04132e-01 7.23723e-02
2.62324e-01 1.17872e+00 1.14046e+00 6.13579e-01 7.28318e-02
2.65980e-01 1.21999e+00 1.17733e+00 6.23569e-01 7.33508e-02
2.69688e-01 1.26385e+00 1.21615e+00 6.34071e-01 7.39289e-02
2.73447e-01 1.31011e+00 1.25666e+00 6.45025e-01 7.45637e-02
2.77259e-01 1.35833e+00 1.29840e+00 6.56331e-01 7.52497e-02
2.81124e-01 1.40779e+00 1.34064e+00 6.67836e-01 7.59770e-02
2.85043e-01 1.45732e+00 1.38227e+00 6.79316e-01 7.67291e-02
2.89016e-01 1.50520e+00 1.42178e+00 6.90460e-01 7.74808e-02
2.93045e-01 1.54907e+00 1.45716e+00 7.00848e-01 7.81942e-02
2.97130e-01 1.58596e+00 1.48600e+00 7.09935e-01 7.88155e-02
3.01271e-01 1.61242e+00 1.50557e+00 7.17050e-01 7.92706e-02
3.05471e-01 1.62491e+00 1.51319e+00 7.21405e-01 7.94628e-02
3.09729e-01 1.62049e+00 1.50666e+00 7.22140e-01 7.92729e-02
3.14047e-01 1.59748e+00 1.48474e+00 7.18406e-01 7.85658e-02
3.18424e-01 1.55600e+00 1.44754e+00 7.09476e-01 7.72072e-02
3.22863e-01 1.49804e+00 1.39655e+00 6.94886e-01 7.50895e-02
3.27363e-01 1.42710e+00 1.33439e+00 6.74551e-01 7.21647e-02
3.31927e-01 1.34735e+00 1.26429e+00 6.48825e-01 6.84705e-02
3.36553e-01 1.26294e+00 1.18957e+00 6.18481e-01 6.41380e-02
3.41245e-01 1.17743e+00 1.11319e+00 5.84599e-01 5.93727e-02
3.46002e-01 1.09352e+00 1.03750e+00 5.48405e-01 5.44153e-02
3.50825e-01 1.01306e+00 9.64215e-01 5.11112e-01 4.94977e-02
3.55715e-01 9.37173e-01 8.94451e-01 4.73790e-01 4.48120e-02
3.60673e-01 8.66399e-01 8.28839e-01 4.37297e-01 4.04955e-02
3.65701e-01 8.00899e-01 7.67655e-01 4.02260e-01 3.66320e-02
3.70799e-01 7.40577e-01 7.10925e-01 3.69088e-01 3.32601e-02
3.75967e-01 6.85182e-01 6.58518e-01 3.38014e-01 3.03851e-02
3.81208e-01 6.34383e-01 6.10207e-01 3.09132e-01 2.79889e-02
3.86522e-01 5.87812e-01 5.65714e-01 2.82438e-01 2.60378e-02
3.91910e-01 5.45099e-01 5.24743e-01 2.57862e-01 2.44884e-02
3.97373e-01 5.05887e-01 4.86996e-01 2.35295e-01 2.32919e-02
4.02912e-01 4.69839e-01 4.52186e-01 2.14606e-01 2.23974e-02
4.08529e-01 4.36647e-01 4.20046e-01 1.95654e-01 2.17549e-02
4.14223e-01 4.06031e-01 3.90325e-01 1.78298e-01 2.13180e-02
4.19997e-01 3.77738e-01 3.62799e-01 1.62401e-01 2.10448e-02
4.25852e-01 3.51541e-01 3.37260e-01 1.47835e-01 2.08993e-02
4.31788e-01 3.27237e-01 3.13522e-01 1.34478e-01 2.08515e-02
4.37807e-01 3.04647e-01 2.91419e-01 1.22222e-01 2.08767e-02
4.43910e-01 2.83609e-01 2.70801e-01 1.10966e-01 2.09554e-02
4.50098e-01 2.63980e-01 2.51531e-01 1.00620e-01 2.10722e-02
4.56372e-01 2.45632e-01 2.33490e-01 9.11022e-02 2.12151e-02
4.62733e-01 2.28449e-01 2.16568e-01 8.23408e-02 2.13752e-02
4.69183e-01 2.12332e-01 2.00668e-01 7.42704e-02 2.15454e-02
4.75724e-01 1.97188e-01 1.85701e-01 6.68330e-02 2.17207e-02
4.82355e-01 1.82936e-01 1.71588e-01 5.99778e-02 2.18972e-02
4.89079e-01 1.69503e-01 1.58257e-01 5.36600e-02 2.20722e-02
4.95896e-01 1.56825e-01 1.45643e-01 4.78408e-02 2.22436e-02
5.02809e-01 1.44842e-01 1.33687e-01 4.24876e-02 2.24100e-02
5.09818e-01 1.33504e-01 1.22336e-01 3.75738e-02 2.25705e-02
5.16924e-01 1.22766e-01 1.11542e-01 3.30793e-02 2.27245e-02
5.24130e-01 1.12588e-01 1.01261e-01 2.89917e-02 2.28717e-02
5.31436e-01 1.02935e-01 9.14529e-02 2.53077e-02 2.30117e-02
5.38844e-01 9.37824e-02 8.20849e-02 2.20350e-02 2.31447e-02
5.46355e-01 8.51079e-02 7.31279e-02 1.91948e-02 2.32707e-02
5.53971e-01 7.69000e-02 6.45604e-02 1.68233e-02 2.33898e-02
5.61693e-01 6.91568e-02 5.63718e-02 1.49689e-02 2.35022e-02
5.69523e-01 6.18899e-02 4.85691e-02 1.36798e-02 2.36083e-02
5.77462e-01 5.51298e-02 4.11905e-02 1.29785e-02 2.37081e-02
5.85511e-01 4.89333e-02 3.43323e-02 1.28358e-02 2.38020e-02
5.93673e-01 4.33936e-02 2.81985e-02 1.31650e-02 2.38903e-02
6.01948e-01 3.86519e-02 2.31786e-02 1.38480e-02 2.39733e-02
6.10339e-01 3.49026e-02 1.98857e-02 1.47688e-02 2.40512e-02
6.18847e-01 3.23748e-02 1.88888e-02 1.58356e-02 2.41245e-02
6.27473e-01 3.12693e-02 2.00948e-02 1.69872e-02 2.41936e-02
6.36220e-01 3.16637e-02 2.27573e-02 1.81930e-02 2.42590e-02
6.45088e-01 3.34594e-02 2.62041e-02 1.94474e-02 2.43214e-02
6.54081e-01 3.64282e-02 3.01367e-02 2.07581e-02 2.43811e-02
6.63198e-01 4.03114e-02 3.44782e-02 2.21258e-02 2.44377e-02
6.72443e-01 4.48907e-02 3.92049e-02 2.35285e-02 2.44902e-02
6.81816e-01 5.00104e-02 4.42855e-02 2.49286e-02 2.45380e-02
6.91320e-01 5.55723e-02 4.96822e-02 2.62923e-02 2.45808e-02
7.00957e-01 6.15232e-02 5.53638e-02 2.76023e-02 2.46192e-02
7.10728e-01 6.78440e-02 6.13132e-02 2.88561e-02 2.46536e-02
7.20635e-01 7.45419e-02 6.75299e-02 3.00597e-02 2.46841e-02
7.30680e-01 8.16464e-02 7.40291e-02 3.12225e-02 2.47110e-02
7.40866e-01 8.92073e-02 8.08407e-02 3.23546e-02 2.47342e-02
7.51193e-01 9.72954e-02 8.80092e-02 3.34665e-02 2.47534e-02
7.61664e-01 1.06005e-01 9.55940e-02 3.45683e-02 2.47684e-02
7.72281e-01 1.15458e-01 1.03671e-01 3.56702e-02 2.47788e-02
7.83047e-01 1.25814e-01 1.12335e-01 3.67834e-02 2.47837e-02
7.93962e-01 1.37275e-01 1.21703e-01 3.79197e-02 2.47825e-02
8.05029e-01 1.50107e-01 1.31921e-01 3.90927e-02 2.47739e-02
8.16251e-01 1.64658e-01 1.43164e-01 4.03178e-02 2.47563e-02
8.27629e-01 1.81394e-01 1.55650e-01 4.16137e-02 2.47274e-02
8.39166e-01 2.00937e-01 1.69638e-01 4.30022e-02 2.46840e-02
8.50863e-01 2.24135e-01 1.85430e-01 4.45104e-02 2.46215e-02
8.62724e-01 2.52135e-01 2.03351e-01 4.61708e-02 2.45331e-02
8.74750e-01 2.86452e-01 2.23688e-01 4.80231e-02 2.44088e-02
8.86943e-01 3.28919e-01 2.46539e-01 5.01147e-02 2.42330e-02
8.99307e-01 3.81111e-01 2.71468e-01 5.24984e-02 2.39808e-02
9.11843e-01 4.42085e-01 2.96870e-01 5.52243e-02 2.36119e-02
9.24553e-01 5.02347e-01 3.19112e-01 5.83142e-02 2.30583e-02
9.37441e-01 5.36946e-01 3.32301e-01 6.16938e-02 2.22053e-02
9.50508e-01 5.19573e-01 3.30455e-01 6.50386e-02 2.08702e-02
9.63758e-01 4.57832e-01 3.11973e-01 6.74961e-02 1.88408e-02
9.77192e-01 3.83297e-01 2.81487e-01 6.74786e-02 1.62535e-02
9.90814e-01 3.16223e-01 2.46215e-01 6.33172e-02 1.46233e-02
1.00463e+00 2.61649e-01 2.11647e-01 5.51139e-02 1.58258e-02
1.01863e+00 2.18356e-01 1.80442e-01 4.52538e-02 1.84477e-02
1.03283e+00 1.83881e-01 1.53308e-01 3.62604e-02 2.06623e-02
1.04723e+00 1.56036e-01 1.30028e-01 2.93149e-02 2.21586e-02
1.06182e+00 1.33156e-01 1.10068e-01 2.45432e-02 2.31306e-02
1.07662e+00 1.14030e-01 9.28556e-02 2.16188e-02 2.37741e-02
1.09163e+00 9.77830e-02 7.78752e-02 2.00811e-02 2.42156e-02
1.10685e+00 8.37779e-02 6.46964e-02 1.94797e-02 2.45305e-02
1.12228e+00 7.15473e-02 5.29685e-02 1.94518e-02 2.47634e-02
1.13792e+00 6.07458e-02 4.24084e-02 1.97444e-02 2.49416e-02
1.15378e+00 5.11202e-02 3.27892e-02 2.01985e-02 2.50822e-02
1.16987e+00 4.24934e-02 2.39342e-02 2.07202e-02 2.51961e-02
1.18617e+00 3.47626e-02 1.57245e-02 2.12562e-02 2.52908e-02
1.20271e+00 2.79201e-02 8.16653e-03 2.17768e-02 2.53712e-02
1.21947e+00 2.21163e-02 2.53971e-03 2.22658e-02 2.54408e-02
1.23647e+00 1.77895e-02 6.42688e-03 2.27143e-02 2.55022e-02
1.25371e+00 1.57460e-02 1.17257e-02 2.31195e-02 2.55570e-02
1.27118e+00 1.66136e-02 1.60301e-02 2.34878e-02 2.56068e-02
1.28890e+00 1.99705e-02 1.96114e-02 2.38501e-02 2.56530e-02
1.30687e+00 2.49084e-02 2.33148e-02 2.42842e-02 2.56975e-02
1.32509e+00 3.08529e-02 2.77346e-02 2.48548e-02 2.57414e-02
1.34356e+00 3.75965e-02 3.29376e-02 2.54552e-02 2.57821e-02
1.36229e+00 4.51517e-02 3.87835e-02 2.59401e-02 2.58173e-02
1.38128e+00 5.36777e-02 4.51730e-02 2.63067e-02 2.58485e-02
1.40053e+00 6.34710e-02 5.21014e-02 2.66026e-02 2.58763e-02
1.42005e+00 7.50041e-02 5.96431e-02 2.68591e-02 2.59002e-02
1.43985e+00 8.90170e-02 6.79296e-02 2.70899e-02 2.59192e-02
1.45992e+00 1.06692e-01 7.71287e-02 2.72988e-02 2.59313e-02
1.48027e+00 1.29977e-01 8.74044e-02 2.74821e-02 2.59330e-02
1.50090e+00 1.62105e-01 9.88149e-02 2.76277e-02 2.59187e-02
1.52183e+00 2.07919e-01 1.11059e-01 2.77082e-02 2.58780e-02
1.54304e+00 2.69682e-01 1.22943e-01 2.76629e-02 2.57912e-02
1.56455e+00 3.20357e-01 1.31661e-01 2.73536e-02 2.56183e-02
1.58636e+00 2.95660e-01 1.32998e-01 2.64478e-02 2.52716e-02
1.60847e+00 2.25156e-01 1.24269e-01 2.41294e-02 2.45617e-02
1.63089e+00 1.66107e-01 1.07600e-01 1.86977e-02 2.32535e-02
1.65362e+00 1.25229e-01 8.80235e-02 9.27732e-03 2.22770e-02
1.67668e+00 9.67069e-02 6.93281e-02 7.00156e-03 2.34352e-02
1.70005e+00 7.58916e-02 5.30062e-02 1.36726e-02 2.48401e-02
1.72374e+00 5.99832e-02 3.92167e-02 1.81260e-02 2.56294e-02
1.74777e+00 4.73274e-02 2.76878e-02 2.07837e-02 2.60584e-02
1.77214e+00 3.69248e-02 1.82195e-02 2.24500e-02 2.63178e-02
1.79684e+00 2.81720e-02 1.12164e-02 2.35622e-02 2.64943e-02
1.82189e+00 2.07613e-02 8.75586e-03 2.43451e-02 2.66273e-02
1.84728e+00 1.47515e-02 1.14440e-02 2.49180e-02 2.67360e-02
1.87303e+00 1.09686e-02 1.53931e-02 2.53469e-02 2.68305e-02
1.89914e+00 1.10757e-02 1.84798e-02 2.56696e-02 2.69163e-02
1.92561e+00 1.48819e-02 2.05459e-02 2.59162e-02 2.69967e-02
1.95246e+00 2.06644e-02 2.28659e-02 2.61551e-02 2.70744e-02
1.97967e+00 2.77062e-02 2.66888e-02 2.65634e-02 2.71533e-02
2.00727e+00 3.60737e-02 3.20056e-02 2.70744e-02 2.72318e-02
2.03525e+00 4.62927e-02 3.82645e-02 2.73659e-02 2.73049e-02
2.06362e+00 5.94261e-02 4.50889e-02 2.75002e-02 2.73749e-02
2.09238e+00 7.75135e-02 5.22904e-02 2.75640e-02 2.74417e-02
2.12155e+00 1.04648e-01 5.96574e-02 2.75681e-02 2.75029e-02
2.15112e+00 1.48732e-01 6.66646e-02 2.74815e-02 2.75527e-02
2.18111e+00 2.11977e-01 7.20703e-02 2.72219e-02 2.75793e-02
2.21151e+00 2.17941e-01 7.36599e-02 2.65846e-02 2.75537e-02
2.24234e+00 1.50453e-01 6.91216e-02 2.50051e-02 2.73967e-02
2.27360e+00 1.00352e-01 5.83844e-02 2.08225e-02 2.68809e-02
2.30529e+00 7.02364e-02 4.43099e-02 1.14957e-02 2.58710e-02
2.33742e+00 5.07538e-02 3.01959e-02 1.28043e-02 2.64460e-02
2.37001e+00 3.69955e-02 1.80828e-02 2.06192e-02 2.75467e-02
2.40304e+00 2.65744e-02 1.00096e-02 2.42985e-02 2.80770e-02
2.43654e+00 1.83087e-02 1.02007e-02 2.60550e-02 2.83692e-02
2.47050e+00 1.18135e-02 1.51752e-02 2.70191e-02 2.85749e-02
2.50494e+00 8.03706e-03 1.95365e-02 2.76129e-02 2.87461e-02
2.53986e+00 9.41556e-03 2.19400e-02 2.80054e-02 2.89025e-02
2.57526e+00 1.46315e-02 2.29847e-02 2.82740e-02 2.90530e-02
2.61116e+00 2.16997e-02 2.49629e-02 2.85138e-02 2.92022e-02
2.64756e+00 3.06303e-02 2.95667e-02 2.90173e-02 2.93567e-02
2.68446e+00 4.25671e-02 3.61457e-02 2.95114e-02 2.95117e-02
2.72188e+00 6.02609e-02 4.32167e-02 2.96764e-02 2.96639e-02
2.75983e+00 9.03933e-02 4.94471e-02 2.97244e-02 2.98156e-02
2.79830e+00 1.45861e-01 5.34275e-02 2.96768e-02 2.99626e-02
2.83730e+00 1.72920e-01 5.35323e-02 2.94313e-02 3.00925e-02
2.87685e+00 1.08249e-01 4.85137e-02 2.86717e-02 3.01687e-02
2.91696e+00 6.61290e-02 3.85536e-02 2.63189e-02 3.00582e-02
2.95762e+00 4.33360e-02 2.54629e-02 1.95988e-02 2.93813e-02
2.99884e+00 2.91190e-02 1.18690e-02 1.97625e-02 2.97156e-02
3.04065e+00 1.91247e-02 5.85571e-03 2.64686e-02 3.07599e-02
3.08303e+00 1.16267e-02 1.45772e-02 2.91854e-02 3.12607e-02
3.12601e+00 6.77274e-03 2.15520e-02 3.03842e-02 3.16001e-02
3.16958e+00 7.66953e-03 2.47265e-02 3.10486e-02 3.18962e-02
3.21376e+00 1.32518e-02 2.53110e-02 3.14757e-02 3.21821e-02
3.25856e+00 2.10715e-02 2.66538e-02 3.17971e-02 3.24698e-02
3.30399e+00 3.18583e-02 3.18648e-02 3.24027e-02 3.27691e-02
3.35004e+00 4.88568e-02 4.01655e-02 3.30986e-02 3.30785e-02
3.39674e+00 8.16134e-02 4.74869e-02 3.33197e-02 3.33913e-02
3.44409e+00 1.41287e-01 4.96755e-02 3.34081e-02 3.37102e-02
3.49210e+00 1.05934e-01 4.54229e-02 3.32977e-02 3.40237e-02
3.54077e+00 5.72635e-02 3.61616e-02 3.25623e-02 3.42867e-02
3.59013e+00 3.43306e-02 2.35027e-02 2.94475e-02 3.42840e-02
3.64017e+00 2.12369e-02 8.18073e-03 2.36027e-02 3.38718e-02
3.69092e+00 1.24222e-02 8.45471e-03 3.06625e-02 3.52275e-02
3.74237e+00 6.42455e-03 2.18725e-02 3.42090e-02 3.60359e-02
3.79453e+00 6.15142e-03 2.78592e-02 3.56100e-02 3.66274e-02
3.84743e+00 1.17741e-02 2.84334e-02 3.64125e-02 3.71884e-02
3.90106e+00 2.01650e-02 2.90575e-02 3.69903e-02 3.77605e-02
3.95544e+00 3.30351e-02 3.50358e-02 3.77955e-02 3.83616e-02
4.01057e+00 5.79309e-02 4.65758e-02 3.90223e-02 3.90011e-02
4.06648e+00 1.13976e-01 5.30370e-02 3.94800e-02 3.96647e-02
4.12316e+00 8.65928e-02 4.72018e-02 3.97618e-02 4.03588e-02
4.18064e+00 4.28409e-02 3.57957e-02 3.96184e-02 4.10561e-02
4.23891e+00 2.40401e-02 2.25554e-02 3.75496e-02 4.15903e-02
4.29800e+00 1.34416e-02 7.50046e-03 3.13286e-02 4.15111e-02
4.35791e+00 6.49778e-03 1.88697e-02 3.94175e-02 4.34399e-02
4.41866e+00 5.04131e-03 3.16913e-02 4.32176e-02 4.47951e-02
4.48025e+00 1.06388e-02 3.26187e-02 4.49318e-02 4.60056e-02
4.54271e+00 1.96172e-02 3.26759e-02 4.61614e-02 4.72644e-02
4.60603e+00 3.52800e-02 4.03421e-02 4.75610e-02 4.86202e-02
4.67023e+00 7.37868e-02 5.86520e-02 5.00792e-02 5.01112e-02
4.73533e+00 9.22435e-02 5.90487e-02 5.12200e-02 5.17185e-02
4.80134e+00 4.04756e-02 4.31332e-02 5.21347e-02 5.34669e-02
4.86827e+00 2.07370e-02 2.91757e-02 5.20373e-02 5.52928e-02
4.93613e+00 1.05520e-02 1.53686e-02 4.63152e-02 5.65544e-02
5.00494e+00 4.49071e-03 2.48295e-02 5.29658e-02 5.95300e-02
5.07471e+00 6.21312e-03 3.83344e-02 6.04356e-02 6.29365e-02
5.14544e+00 1.35870e-02 3.68624e-02 6.40836e-02 6.62739e-02
5.21717e+00 2.62870e-02 4.04715e-02 6.72462e-02 7.00145e-02
5.28989e+00 5.81431e-02 6.36762e-02 7.26179e-02 7.43529e-02
5.36363e+00 8.14771e-02 7.66623e-02 7.81567e-02 7.94318e-02
5.43840e+00 3.25635e-02 4.83510e-02 8.19775e-02 8.54201e-02
5.51421e+00 1.55502e-02 3.35538e-02 8.53522e-02 9.25379e-02
5.59107e+00 6.85434e-03 2.26958e-02 8.14902e-02 1.00174e-01
5.66901e+00 3.70261e-03 3.88465e-02 9.85938e-02 1.12194e-01
5.74803e+00 9.36330e-03 4.02058e-02 1.16640e-01 1.28125e-01
5.82815e+00 1.99674e-02 4.22587e-02 1.30882e-01 1.48683e-01
5.90940e+00 4.64945e-02 6.51551e-02 1.49983e-01 1.78032e-01
5.99177e+00 7.30957e-02 9.58186e-02 1.90989e-01 2.23995e-01
6.07529e+00 2.66915e-02 4.87714e-02 2.11832e-01 3.03754e-01
6.15998e+00 1.18008e-02 3.67566e-02 2.37518e-01 4.72262e-01
6.24584e+00 4.36363e-03 3.31267e-02 2.55109e-01 8.95016e-01
6.33291e+00 5.07947e-03 3.29327e-02 2.50242e-01 8.02393e-01
6.42119e+00 1.30586e-02 3.64923e-02 2.24182e-01 4.12833e-01
6.51069e+00 3.07080e-02 5.12908e-02 1.92931e-01 2.60695e-01
6.60145e+00 7.63112e-02 9.62763e-02 1.63757e-01 1.86660e-01
6.69347e+00 2.69041e-02 4.37151e-02 1.23187e-01 1.43421e-01
6.78677e+00 1.08704e-02 3.39954e-02 1.04329e-01 1.15380e-01
6.88138e+00 3.61127e-03 3.41410e-02 8.56966e-02 9.52248e-02
6.97730e+00 5.64658e-03 1.84819e-02 6.57761e-02 8.01219e-02
7.07456e+00 1.49540e-02 2.90919e-02 6.58911e-02 7.01251e-02
7.17317e+00 4.19383e-02 4.84794e-02 6.00334e-02 6.14189e-02
7.27317e+00 4.40050e-02 4.75865e-02 5.31959e-02 5.42689e-02
7.37455e+00 1.46136e-02 2.67105e-02 4.66313e-02 4.83243e-02
7.47735e+00 5.04475e-03 2.61115e-02 4.17536e-02 4.32792e-02
7.58158e+00 3.82099e-03 1.12405e-02 3.19693e-02 3.83215e-02
7.68726e+00 1.19085e-02 1.73535e-02 3.29364e-02 3.52791e-02
7.79442e+00 3.52647e-02 3.10807e-02 3.17672e-02 3.22524e-02
7.90307e+00 3.96743e-02 3.35170e-02 2.94838e-02 2.94733e-02
8.01323e+00 1.22199e-02 1.88763e-02 2.63653e-02 2.69796e-02
8.12493e+00 3.62474e-03 1.79854e-02 2.40407e-02 2.47315e-02
8.23819e+00 5.03265e-03 4.79543e-03 1.84200e-02 2.23087e-02
8.35302e+00 1.55333e-02 1.46189e-02 1.96992e-02 2.08910e-02
8.46946e+00 5.69233e-02 2.49089e-02 1.92229e-02 1.93690e-02
8.58752e+00 1.90925e-02 1.83621e-02 1.78200e-02 1.79008e-02
8.70722e+00 5.91059e-03 1.26044e-02 1.62133e-02 1.65377e-02
8.82860e+00 2.89471e-03 8.84020e-03 1.43948e-02 1.52301e-02
8.95166e+00 1.09879e-02 6.67573e-03 1.05205e-02 1.37363e-02
9.07645e+00 4.20972e-02 1.77693e-02 1.28471e-02 1.30805e-02
9.20297e+00 2.03761e-02 1.55608e-02 1.21482e-02 1.21237e-02
9.33125e+00 5.77648e-03 8.89601e-03 1.09768e-02 1.12058e-02
9.46132e+00 2.85891e-03 6.08115e-03 9.80633e-03 1.03185e-02
9.59321e+00 1.15888e-02 6.32669e-03 5.37164e-03 9.04482e-03
9.72693e+00 4.98611e-02 1.57124e-02 8.62317e-03 8.79029e-03
9.86252e+00 1.38686e-02 1.09119e-02 8.13781e-03 8.11462e-03
1.00000e+01 3.35152e-03 5.85380e-03 7.24738e-03 7.44737e-03


==> fig/uniform_h_g.txt <==
w H1 H2 H3 H4 H5
1.00000e-02 8.32441e+00 8.26039e+00 8.17931e+00 8.11772e+00 8.09538e+00
1.02337e-02 8.32399e+00 8.25702e+00 8.17229e+00 8.10799e+00 8.08468e+00
1.04729e-02 8.32355e+00 8.25350e+00 8.16496e+00 8.09784e+00 8.07351e+00
1.07177e-02 8.32310e+00 8.24981e+00 8.15731e+00 8.08725e+00 8.06188e+00
1.09682e-02 8.32262e+00 8.24597e+00 8.14932e+00 8.07621e+00 8.04975e+00
1.12245e-02 8.32212e+00 8.24194e+00 8.14099e+00 8.06471e+00 8.03712e+00
1.14868e-02 8.32160e+00 8.23774e+00 8.13231e+00 8.05272e+00 8.02396e+00
1.17553e-02 8.32105e+00 8.23336e+00 8.12324e+00 8.04023e+00 8.01025e+00
1.20301e-02 8.32048e+00 8.22877e+00 8.11379e+00 8.02722e+00 7.99598e+00
1.23112e-02 8.31988e+00 8.22399e+00 8.10394e+00 8.01367e+00 7.98112e+00
1.25990e-02 8.31926e+00 8.21899e+00 8.09367e+00 7.99956e+00 7.96565e+00
1.28934e-02 8.31860e+00 8.21378e+00 8.08296e+00 7.98488e+00 7.94957e+00
1.31948e-02 8.31792e+00 8.20833e+00 8.07181e+00 7.96960e+00 7.93283e+00
1.35031e-02 8.31721e+00 8.20265e+00 8.06019e+00 7.95370e+00 7.91543e+00
1.38187e-02 8.31646e+00 8.19671e+00 8.04809e+00 7.93717e+00 7.89734e+00
1.41417e-02 8.31568e+00 8.19052e+00 8.03549e+00 7.91998e+00 7.87855e+00
1.44722e-02 8.31486e+00 8.18407e+00 8.02238e+00 7.90212e+00 7.85902e+00
1.48105e-02 8.31401e+00 8.17733e+00 8.00873e+00 7.88355e+00 7.83874e+00
1.51566e-02 8.31312e+00 8.17031e+00 7.99453e+00 7.86427e+00 7.81769e+00
1.55108e-02 8.31219e+00 8.16299e+00 7.97977e+00 7.84425e+00 7.79584e+00
1.58734e-02 8.31122e+00 8.15535e+00 7.96441e+00 7.82347e+00 7.77318e+00
1.62444e-02 8.31020e+00 8.14740e+00 7.94845e+00 7.80190e+00 7.74967e+00
1.66240e-02 8.30914e+00 8.13911e+00 7.93186e+00 7.77954e+00 7.72531e+00
1.70125e-02 8.30804e+00 8.13047e+00 7.91463e+00 7.75635e+00 7.70007e+00
1.74102e-02 8.30688e+00 8.12147e+00 7.89674e+00 7.73231e+00 7.67393e+00
1.78171e-02 8.30568e+00 8.11211e+00 7.87817e+00 7.70742e+00 7.64687e+00
1.82335e-02 8.30442e+00 8.10236e+00 7.85889e+00 7.68164e+00 7.61887e+00
1.86596e-02 8.30310e+00 8.09221e+00 7.83890e+00 7.65495e+00 7.58991e+00
1.90957e-02 8.30173e+00 8.08165e+00 7.81817e+00 7.62735e+00 7.55998e+00
1.95420e-02 8.30030e+00 8.07067e+00 7.79669e+00 7.59880e+00 7.52905e+00
1.99988e-02 8.29881e+00 8.05925e+00 7.77443e+00 7.56930e+00 7.49710e+00
2.04662e-02 8.29725e+00 8.04738e+00 7.75139e+00 7.53883e+00 7.46413e+00
2.09445e-02 8.29562e+00 8.03504e+00 7.72753e+00 7.50736e+00 7.43012e+00
2.14340e-02 8.29393e+00 8.02222e+00 7.70285e+00 7.47489e+00 7.39506e+00
2.19350e-02 8.29217e+00 8.00892e+00 7.67732e+00 7.44141e+00 7.35893e+00
2.24476e-02 8.29033e+00 7.99510e+00 7.65094e+00 7.40689e+00 7.32172e+00
2.29723e-02 8.28842e+00 7.98076e+00 7.62369e+00 7.37134e+00 7.28343e+00
2.35092e-02 8.28642e+00 7.96589e+00 7.59555e+00 7.33473e+00 7.24405e+00
2.40586e-02 8.28434e+00 7.95047e+00 7.56651e+00 7.29707e+00 7.20357e+00
2.46209e-02 8.28218e+00 7.93449e+00 7.53656e+00 7.25835e+00 7.16198e+00
2.51964e-02 8.27993e+00 7.91793e+00 7.50569e+00 7.21855e+00 7.11930e+00
2.57852e-02 8.27759e+00 7.90079e+00 7.47389e+00 7.17769e+00 7.07551e+00
2.63879e-02 8.27516e+00 7.88304e+00 7.44116e+00 7.13576e+00 7.03062e+00
2.70046e-02 8.27263e+00 7.86468e+00 7.40747e+00 7.09276e+00 6.98464e+00
2.76358e-02 8.27000e+00 7.84570e+00 7.37284e+00 7.04869e+00 6.93758e+00
2.82817e-02 8.26727e+00 7.82608e+00 7.33725e+00 7.00357e+00 6.88943e+00
2.89427e-02 8.26443e+00 7.80581e+00 7.30071e+00 6.95739e+00 6.84022e+00
2.96191e-02 8.26149e+00 7.78489e+00 7.26322e+00 6.91018e+00 6.78996e+00
3.03114e-02 8.25844e+00 7.76330e+00 7.22477e+00 6.86194e+00 6.73867e+00
3.10198e-02 8.25527e+00 7.74104e+00 7.18537e+00 6.81269e+00 6.68636e+00
3.17448e-02 8.25198e+00 7.71810e+00 7.14504e+00 6.76246e+00 6.63307e+00
3.24867e-02 8.24858e+00 7.69447e+00 7.10377e+00 6.71125e+00 6.57881e+00
3.32460e-02 8.24506e+00 7.67016e+00 7.06158e+00 6.65909e+00 6.52361e+00
3.40230e-02 8.24141e+00 7.64515e+00 7.01849e+00 6.60601e+00 6.46750e+00
3.48182e-02 8.23764e+00 7.61944e+00 6.97450e+00 6.55205e+00 6.41051e+00
3.56319e-02 8.23374e+00 7.59304e+00 6.92965e+00 6.49722e+00 6.35269e+00
3.64647e-02 8.22971e+00 7.56594e+00 6.88394e+00 6.44156e+00 6.29406e+00
3.73170e-02 8.22556e+00 7.53815e+00 6.83740e+00 6.38511e+00 6.23467e+00
3.81891e-02 8.22127e+00 7.50967e+00 6.79006e+00 6.32791e+00 6.17455e+00
3.90817e-02 8.21685e+00 7.48051e+00 6.74194e+00 6.27000e+00 6.11376e+00
3.99951e-02 8.21230e+00 7.45067e+00 6.69308e+00 6.21142e+00 6.05234e+00
4.09298e-02 8.20761e+00 7.42017e+00 6.64351e+00 6.15221e+00 5.99033e+00
4.18865e-02 8.20280e+00 7.38902e+00 6.59326e+00 6.09242e+00 5.92778e+00
4.28654e-02 8.19785e+00 7.35723e+00 6.54238e+00 6.03210e+00 5.86475e+00
4.38673e-02 8.19278e+00 7.32482e+00 6.49090e+00 5.97130e+00 5.80128e+00
4.48925e-02 8.18757e+00 7.29180e+00 6.43886e+00 5.91007e+00 5.73744e+00
4.59417e-02 8.18225e+00 7.25820e+00 6.38632e+00 5.84847e+00 5.67327e+00
4.70155e-02 8.17681e+00 7.22405e+00 6.33331e+00 5.78654e+00 5.60882e+00
4.81143e-02 8.17125e+00 7.18936e+00 6.27988e+00 5.72435e+00 5.54417e+00
4.92388e-02 8.16558e+00 7.15417e+00 6.22608e+00 5.66194e+00 5.47935e+00
5.03896e-02 8.15981e+00 7.11850e+00 6.17197e+00 5.59937e+00 5.41443e+00
5.15673e-02 8.15395e+00 7.08239e+00 6.11760e+00 5.53671e+00 5.34946e+00
5.27725e-02 8.14800e+00 7.04587e+00 6.06301e+00 5.47400e+00 5.28451e+00
5.40059e-02 8.14197e+00 7.00898e+00 6.00827e+00 5.41130e+00 5.21962e+00
5.52681e-02 8.13588e+00 6.97176e+00 5.95343e+00 5.34867e+00 5.15485e+00
5.65599e-02 8.12974e+00 6.93424e+00 5.89855e+00 5.28617e+00 5.09026e+00
5.78818e-02 8.12356e+00 6.89649e+00 5.84368e+00 5.22385e+00 5.02590e+00
5.92346e-02 8.11736e+00 6.85853e+00 5.78888e+00 5.16177e+00 4.96182e+00
6.06190e-02 8.11116e+00 6.82042e+00 5.73421e+00 5.09998e+00 4.89808e+00
6.20358e-02 8.10498e+00 6.78221e+00 5.67973e+00 5.03854e+00 4.83473e+00
6.34857e-02 8.09883e+00 6.74395e+00 5.62549e+00 4.97749e+00 4.77182e+00
6.49694e-02 8.09275e+00 6.70569e+00 5.57155e+00 4.91690e+00 4.70940e+00
6.64879e-02 8.08676e+00 6.66748e+00 5.51797e+00 4.85680e+00 4.64751e+00
6.80418e-02 8.08089e+00 6.62939e+00 5.46480e+00 4.79725e+00 4.58620e+00
6.96321e-02 8.07517e+00 6.59147e+00 5.41210e+00 4.73830e+00 4.52551e+00
7.12595e-02 8.06964e+00 6.55378e+00 5.35992e+00 4.67998e+00 4.46550e+00
7.29250e-02 8.06432e+00 6.51638e+00 5.30832e+00 4.62236e+00 4.40618e+00
7.46294e-02 8.05927e+00 6.47933e+00 5.25735e+00 4.56546e+00 4.34762e+00
7.63736e-02 8.05453e+00 6.44270e+00 5.20705e+00 4.50933e+00 4.28984e+00
7.81586e-02 8.05014e+00 6.40654e+00 5.15750e+00 4.45401e+00 4.23287e+00
7.99853e-02 8.04614e+00 6.37091e+00 5.10872e+00 4.39953e+00 4.17676e+00
8.18547e-02 8.04261e+00 6.33590e+00 5.06077e+00 4.34594e+00 4.12153e+00
8.37678e-02 8.03959e+00 6.30155e+00 5.01369e+00 4.29325e+00 4.06721e+00
8.57256e-02 8.03715e+00 6.26793e+00 4.96754e+00 4.24152e+00 4.01383e+00
8.77291e-02 8.03535e+00 6.23512e+00 4.92235e+00 4.19076e+00 3.96142e+00
8.97795e-02 8.03426e+00 6.20317e+00 4.87816e+00 4.14101e+00 3.91001e+00
9.18778e-02 8.03397e+00 6.17215e+00 4.83503e+00 4.09229e+00 3.85960e+00
9.40252e-02 8.03454e+00 6.14214e+00 4.79298e+00 4.04462e+00 3.81023e+00
9.62227e-02 8.03608e+00 6.11320e+00 4.75205e+00 3.99804e+00 3.76191e+00
9.84716e-02 8.03866e+00 6.08539e+00 4.71229e+00 3.95256e+00 3.71466e+00
1.00773e-01 8.04239e+00 6.05880e+00 4.67374e+00 3.90820e+00 3.66850e+00
1.03128e-01 8.04738e+00 6.03348e+00 4.63641e+00 3.86499e+00 3.62344e+00
1.05539e-01 8.05374e+00 6.00951e+00 4.60036e+00 3.82294e+00 3.57950e+00
1.08005e-01 8.06158e+00 5.98697e+00 4.56561e+00 3.78206e+00 3.53668e+00
1.10530e-01 8.07103e+00 5.96592e+00 4.53221e+00 3.74238e+00 3.49500e+00
1.13113e-01 8.08223e+00 5.94644e+00 4.50017e+00 3.70391e+00 3.45447e+00
1.15756e-01 8.09533e+00 5.92862e+00 4.46954e+00 3.66666e+00 3.41509e+00
1.18462e-01 8.11049e+00 5.91253e+00 4.44034e+00 3.63064e+00 3.37687e+00
1.21231e-01 8.12786e+00 5.89825e+00 4.41262e+00 3.59587e+00 3.33983e+00
1.24064e-01 8.14763e+00 5.88587e+00 4.38639e+00 3.56235e+00 3.30396e+00
1.26964e-01 8.16999e+00 5.87548e+00 4.36171e+00 3.53011e+00 3.26927e+00
1.29931e-01 8.19514e+00 5.86718e+00 4.33860e+00 3.49915e+00 3.23577e+00
1.32968e-01 8.22332e+00 5.86106e+00 4.31710e+00 3.46947e+00 3.20346e+00
1.36075e-01 8.25476e+00 5.85723e+00 4.29724e+00 3.44110e+00 3.17234e+00
1.39256e-01 8.28972e+00 5.85580e+00 4.27907e+00 3.41405e+00 3.14242e+00
1.42510e-01 8.32849e+00 5.85689e+00 4.26263e+00 3.38831e+00 3.11369e+00
1.45841e-01 8.37137e+00 5.86062e+00 4.24797e+00 3.36392e+00 3.08617e+00
1.49250e-01 8.41870e+00 5.86715e+00 4.23513e+00 3.34087e+00 3.05986e+00
1.52738e-01 8.47084e+00 5.87660e+00 4.22416e+00 3.31918e+00 3.03475e+00
1.56308e-01 8.52819e+00 5.88915e+00 4.21512e+00 3.29887e+00 3.01086e+00
1.59961e-01 8.59120e+00 5.90498e+00 4.20808e+00 3.27996e+00 2.98819e+00
1.63699e-01 8.66035e+00 5.92426e+00 4.20309e+00 3.26246e+00 2.96674e+00
1.67525e-01 8.73618e+00 5.94722e+00 4.20023e+00 3.24638e+00 2.94652e+00
1.71441e-01 8.81928e+00 5.97408e+00 4.19959e+00 3.23176e+00 2.92754e+00
1.75447e-01 8.91031e+00 6.00509e+00 4.20124e+00 3.21861e+00 2.90980e+00
1.79548e-01 9.01001e+00 6.04056e+00 4.20530e+00 3.20697e+00 2.89331e+00
1.83744e-01 9.11921e+00 6.08077e+00 4.21186e+00 3.19686e+00 2.87808e+00
1.88039e-01 9.23883e+00 6.12609e+00 4.22104e+00 3.18832e+00 2.86413e+00
1.92434e-01 9.36992e+00 6.17691e+00 4.23299e+00 3.18138e+00 2.85147e+00
1.96931e-01 9.51366e+00 6.23367e+00 4.24785e+00 3.17610e+00 2.84011e+00
2.01534e-01 9.67139e+00 6.29685e+00 4.26579e+00 3.17251e+00 2.83008e+00
2.06244e-01 9.84463e+00 6.36702e+00 4.28699e+00 3.17067e+00 2.82140e+00
2.11064e-01 1.00351e+01 6.44479e+00 4.31167e+00 3.17064e+00 2.81409e+00
2.15997e-01 1.02448e+01 6.53090e+00 4.34005e+00 3.17250e+00 2.80818e+00
2.21045e-01 1.04761e+01 6.62614e+00 4.37242e+00 3.17631e+00 2.80370e+00
2.26212e-01 1.07314e+01 6.73144e+00 4.40906e+00 3.18216e+00 2.80068e+00
2.31499e-01 1.10140e+01 6.84788e+00 4.45031e+00 3.19016e+00 2.79918e+00
2.36909e-01 1.13271e+01 6.97666e+00 4.49657e+00 3.20040e+00 2.79923e+00
2.42446e-01 1.16749e+01 7.11921e+00 4.54827e+00 3.21302e+00 2.80089e+00
2.48113e-01 1.20619e+01 7.27715e+00 4.60591e+00 3.22815e+00 2.80421e+00
2.53911e-01 1.24933e+01 7.45239e+00 4.67007e+00 3.24595e+00 2.80927e+00
2.59846e-01 1.29751e+01 7.64714e+00 4.74142e+00 3.26660e+00 2.81613e+00
2.65919e-01 1.35135e+01 7.86397e+00 4.82071e+00 3.29030e+00 2.82488e+00
2.72134e-01 1.41155e+01 8.10590e+00 4.90884e+00 3.31729e+00 2.83562e+00
2.78494e-01 1.47876e+01 8.37647e+00 5.00682e+00 3.34782e+00 2.84844e+00
2.85003e-01 1.55354e+01 8.67979e+00 5.11586e+00 3.38219e+00 2.86347e+00
2.91664e-01 1.63611e+01 9.02065e+00 5.23736e+00 3.42075e+00 2.88084e+00
2.98481e-01 1.72606e+01 9.40458e+00 5.37298e+00 3.46389e+00 2.90071e+00
3.05457e-01 1.82177e+01 9.83779e+00 5.52467e+00 3.51208e+00 2.92324e+00
3.12596e-01 1.91961e+01 1.03271e+01 5.69475e+00 3.56583e+00 2.94862e+00
3.19902e-01 2.01297e+01 1.08793e+01 5.88596e+00 3.62575e+00 2.97708e+00
3.27379e-01 2.09152e+01 1.15006e+01 6.10157e+00 3.69258e+00 3.00885e+00
3.35030e-01 2.14180e+01 1.21940e+01 6.34546e+00 3.76713e+00 3.04423e+00
3.42860e-01 2.15017e+01 1.29561e+01 6.62224e+00 3.85041e+00 3.08354e+00
3.50873e-01 2.10813e+01 1.37700e+01 6.93727e+00 3.94358e+00 3.12713e+00
3.59074e-01 2.01697e+01 1.45961e+01 7.29674e+00 4.04803e+00 3.17543e+00
3.67466e-01 1.88791e+01 1.53600e+01 7.70741e+00 4.16542e+00 3.22892e+00
3.76055e-01 1.73711e+01 1.59468e+01 8.17609e+00 4.29773e+00 3.28817e+00
3.84844e-01 1.57987e+01 1.62167e+01 8.70823e+00 4.44736e+00 3.35381e+00
3.93838e-01 1.42719e+01 1.60543e+01 9.30490e+00 4.61719e+00 3.42660e+00
4.03043e-01 1.28536e+01 1.54321e+01 9.95706e+00 4.81068e+00 3.50741e+00
4.12463e-01 1.15709e+01 1.44352e+01 1.06355e+01 5.03198e+00 3.59726e+00
4.22103e-01 1.04282e+01 1.32177e+01 1.12771e+01 5.28596e+00 3.69735e+00
4.31968e-01 9.41817e+00 1.19327e+01 1.17744e+01 5.57816e+00 3.80909e+00
4.42064e-01 8.52811e+00 1.06891e+01 1.19884e+01 5.91445e+00 3.93414e+00
4.52396e-01 7.74388e+00 9.54588e+00 1.18048e+01 6.29998e+00 4.07448e+00
4.62969e-01 7.05177e+00 8.52508e+00 1.12094e+01 6.73674e+00 4.23244e+00
4.73789e-01 6.43930e+00 7.62756e+00 1.03080e+01 7.21821e+00 4.41073e+00
4.84863e-01 5.89552e+00 6.84390e+00 9.26190e+00 7.71926e+00 4.61257e+00
4.96195e-01 5.41101e+00 6.16090e+00 8.20871e+00 8.18053e+00 4.84161e+00
5.07792e-01 4.97771e+00 5.56493e+00 7.23012e+00 8.49525e+00 5.10195e+00
5.19660e-01 4.58880e+00 5.04340e+00 6.35983e+00 8.52529e+00 5.39785e+00
5.31805e-01 4.23847e+00 4.58526e+00 5.60274e+00 8.17419e+00 5.73321e+00
5.44234e-01 3.92180e+00 4.18108e+00 4.95023e+00 7.47263e+00 6.11033e+00
5.56954e-01 3.63461e+00 3.82293e+00 4.38899e+00 6.56744e+00 6.52747e+00
5.69971e-01 3.37333e+00 3.50416e+00 3.90522e+00 5.62059e+00 6.97457e+00
5.83292e-01 3.13488e+00 3.21923e+00 3.48642e+00 4.73649e+00 7.42657e+00
5.96925e-01 2.91666e+00 2.96348e+00 3.12188e+00 3.95824e+00 7.83578e+00
6.10876e-01 2.71637e+00 2.73302e+00 2.80265e+00 3.29265e+00 8.12931e+00
6.25153e-01 2.53206e+00 2.52458e+00 2.52138e+00 2.73238e+00 8.22365e+00
6.39764e-01 2.36199e+00 2.33539e+00 2.27202e+00 2.26946e+00 8.06184e+00
6.54717e-01 2.20464e+00 2.16309e+00 2.04960e+00 1.90366e+00 7.65130e+00
6.70019e-01 2.05865e+00 2.00568e+00 1.85005e+00 1.64917e+00 7.06361e+00
6.85678e-01 1.92279e+00 1.86143e+00 1.66999e+00 1.53656e+00 6.39430e+00
7.01704e-01 1.79600e+00 1.72883e+00 1.50662e+00 1.59838e+00 5.72225e+00
7.18104e-01 1.67746e+00 1.60655e+00 1.35762e+00 1.84195e+00 5.09474e+00
7.34887e-01 1.56640e+00 1.49339e+00 1.22105e+00 2.24299e+00 4.53227e+00
7.52063e-01 1.46202e+00 1.38813e+00 1.09534e+00 2.74953e+00 4.03881e+00
7.69640e-01 1.36353e+00 1.28961e+00 9.79231e-01 3.25869e+00 3.61017e+00
7.87628e-01 1.27022e+00 1.19714e+00 8.71798e-01 3.60646e+00 3.23899e+00
8.06036e-01 1.18139e+00 1.11091e+00 7.72467e-01 3.66612e+00 2.91730e+00
8.24875e-01 1.09639e+00 1.03088e+00 6.81079e-01 3.47045e+00 2.63766e+00
8.44153e-01 1.01458e+00 9.56183e-01 5.98146e-01 3.15080e+00 2.39355e+00
8.63883e-01 9.35395e-01 8.85941e-01 5.26557e-01 2.81131e+00 2.17945e+00
8.84073e-01 8.58398e-01 8.19507e-01 4.80345e-01 2.49921e+00 1.99075e+00
9.04736e-01 7.83643e-01 7.56403e-01 4.98222e-01 2.22731e+00 1.82363e+00
9.25881e-01 7.12592e-01 6.96239e-01 6.02325e-01 1.99446e+00 1.67491e+00
9.47521e-01 6.50856e-01 6.38710e-01 7.68059e-01 1.79534e+00 1.54198e+00
9.69666e-01 6.15577e-01 5.83635e-01 9.84411e-01 1.62411e+00 1.42265e+00
9.92329e-01 6.48800e-01 5.31097e-01 1.25192e+00 1.47548e+00 1.31509e+00
1.01552e+00 8.08694e-01 4.81782e-01 1.54608e+00 1.34472e+00 1.21777e+00
1.03926e+00 1.06455e+00 4.37833e-01 1.78134e+00 1.22802e+00 1.12941e+00
1.06354e+00 1.20481e+00 4.04935e-01 1.84435e+00 1.12427e+00 1.04890e+00
1.08840e+00 1.15148e+00 3.96749e-01 1.72686e+00 1.03328e+00 9.75308e-01
1.11384e+00 1.03405e+00 4.40055e-01 1.52516e+00 9.52579e-01 9.07838e-01
1.13987e+00 9.23486e-01 5.66493e-01 1.31735e+00 8.79745e-01 8.45795e-01
1.16651e+00 8.31778e-01 7.54434e-01 1.13172e+00 8.13319e-01 7.88580e-01
1.19378e+00 7.56324e-01 8.38012e-01 9.71027e-01 7.52294e-01 7.35673e-01
1.22168e+00 6.93099e-01 7.49369e-01 8.30474e-01 6.95854e-01 6.86618e-01
1.25023e+00 6.38941e-01 6.21480e-01 7.06183e-01 6.43282e-01 6.41009e-01
1.27945e+00 5.91607e-01 5.13510e-01 6.07119e-01 5.93909e-01 5.98464e-01
1.30935e+00 5.49526e-01 4.27936e-01 5.92386e-01 5.47080e-01 5.58636e-01
1.33996e+00 5.11553e-01 3.59357e-01 7.38260e-01 5.02119e-01 5.21224e-01
1.37127e+00 4.76762e-01 3.05381e-01 8.46418e-01 4.58302e-01 4.85959e-01
1.40332e+00 4.44356e-01 2.69391e-01 8.05122e-01 4.14888e-01 4.52578e-01
1.43612e+00 4.14154e-01 2.62861e-01 7.25852e-01 3.71431e-01 4.20823e-01
1.46968e+00 3.85788e-01 3.02582e-01 6.53246e-01 3.29565e-01 3.90435e-01
1.50403e+00 3.58638e-01 4.01412e-01 5.92252e-01 3.02551e-01 3.61147e-01
1.53919e+00 3.32190e-01 5.75729e-01 5.40899e-01 3.56416e-01 3.32680e-01
1.57516e+00 3.05944e-01 7.82237e-01 4.96916e-01 5.46405e-01 3.04742e-01
1.61197e+00 2.79575e-01 7.58542e-01 4.58586e-01 5.56295e-01 2.77060e-01
1.64965e+00 2.54435e-01 6.65651e-01 4.24682e-01 4.89380e-01 2.49503e-01
1.68820e+00 2.43274e-01 5.78987e-01 3.94314e-01 4.33360e-01 2.22554e-01
1.72766e+00 2.98645e-01 5.04648e-01 3.66819e-01 3.89580e-01 1.98993e-01
1.76804e+00 3.68735e-01 4.41640e-01 3.41668e-01 3.54207e-01 1.89334e-01
1.80936e+00 3.40482e-01 3.86695e-01 3.18448e-01 3.24503e-01 2.20775e-01
1.85165e+00 3.01629e-01 3.36106e-01 2.96917e-01 2.98728e-01 3.18241e-01
1.89492e+00 2.71666e-01 2.89177e-01 2.76713e-01 2.75762e-01 4.23279e-01
1.93921e+00 2.48132e-01 2.81775e-01 2.57499e-01 2.54837e-01 4.32738e-01
1.98454e+00 2.28586e-01 3.48353e-01 2.38924e-01 2.35380e-01 3.88203e-01
2.03092e+00 2.11592e-01 3.36359e-01 2.20468e-01 2.16878e-01 3.42381e-01
2.07838e+00 1.96058e-01 3.03920e-01 2.01048e-01 1.98535e-01 3.05277e-01
2.12696e+00 1.81384e-01 2.76202e-01 1.79797e-01 1.79749e-01 2.75706e-01
2.17667e+00 1.68033e-01 2.53273e-01 1.63139e-01 1.61257e-01 2.51557e-01
2.22754e+00 1.55132e-01 2.33735e-01 1.97689e-01 1.43251e-01 2.31265e-01
2.27960e+00 1.42268e-01 2.16609e-01 2.37896e-01 1.35258e-01 2.13779e-01
2.33288e+00 1.29605e-01 2.01195e-01 2.14515e-01 1.79326e-01 1.98396e-01
2.38741e+00 1.23288e-01 1.86990e-01 1.92031e-01 2.28863e-01 1.84630e-01
2.44320e+00 1.57495e-01 1.73872e-01 1.74836e-01 2.02185e-01 1.72134e-01
2.50031e+00 1.56348e-01 1.61297e-01 1.60824e-01 1.68360e-01 1.60649e-01
2.55874e+00 1.33694e-01 1.48731e-01 1.48713e-01 1.41972e-01 1.49962e-01
2.61855e+00 1.17566e-01 1.35381e-01 1.37793e-01 1.68569e-01 1.39882e-01
2.67975e+00 1.04880e-01 1.21486e-01 1.27524e-01 1.80984e-01 1.30239e-01
2.74238e+00 9.34856e-02 1.35934e-01 1.17536e-01 1.62117e-01 1.20845e-01
2.80647e+00 8.09082e-02 1.51671e-01 1.07805e-01 1.46556e-01 1.11464e-01
2.87206e+00 7.41818e-02 1.36766e-01 9.78144e-02 1.34352e-01 1.01782e-01
2.93919e+00 7.25462e-02 1.24942e-01 8.73672e-02 1.24232e-01 9.14616e-02
3.00788e+00 8.25086e-02 1.15602e-01 7.81606e-02 1.15464e-01 8.12384e-02
3.07818e+00 1.09679e-01 1.07628e-01 8.49991e-02 1.07628e-01 8.31864e-02
3.15012e+00 1.40611e-01 1.00460e-01 1.26935e-01 1.00458e-01 1.24079e-01
3.22375e+00 1.48886e-01 9.37337e-02 1.32560e-01 9.37470e-02 1.28709e-01
3.29909e+00 1.38319e-01 8.71202e-02 1.17348e-01 8.73135e-02 1.13707e-01
3.37620e+00 1.24157e-01 8.01425e-02 1.04673e-01 8.09505e-02 1.01860e-01
3.45511e+00 1.11673e-01 7.24430e-02 9.50474e-02 7.43432e-02 9.29269e-02
3.53586e+00 9.92405e-02 8.28492e-02 8.73135e-02 6.70583e-02 8.57340e-02
3.61850e+00 8.97766e-02 8.31289e-02 8.06355e-02 6.30441e-02 7.96153e-02
3.70307e+00 8.07577e-02 7.49513e-02 7.47386e-02 7.97192e-02 7.41984e-02
3.78962e+00 7.09308e-02 6.90223e-02 6.91387e-02 6.68488e-02 6.92546e-02
3.87819e+00 8.03337e-02 6.40851e-02 6.32995e-02 5.85519e-02 6.46092e-02
3.96883e+00 7.42399e-02 5.95375e-02 5.66973e-02 7.77610e-02 6.01045e-02
4.06159e+00 6.81758e-02 5.51511e-02 6.76425e-02 7.05755e-02 5.55432e-02
4.15651e+00 6.31674e-02 5.05381e-02 6.34849e-02 6.34143e-02 5.06115e-02
4.25366e+00 5.85675e-02 4.59318e-02 5.75901e-02 5.79840e-02 4.50449e-02
4.35307e+00 5.41177e-02 5.39946e-02 5.33465e-02 5.35542e-02 4.61040e-02
4.45481e+00 4.88977e-02 4.60644e-02 4.96984e-02 4.94271e-02 6.27023e-02
4.55893e+00 5.34363e-02 3.94742e-02 4.63035e-02 4.50445e-02 5.62253e-02
4.66548e+00 5.04534e-02 3.90929e-02 4.29500e-02 4.04034e-02 5.05475e-02
4.77452e+00 4.65026e-02 5.56152e-02 3.93072e-02 4.93803e-02 4.64328e-02
4.88611e+00 4.33000e-02 4.85107e-02 3.59887e-02 4.39593e-02 4.31022e-02
5.00031e+00 4.03143e-02 4.19402e-02 4.07673e-02 4.02822e-02 4.01930e-02
5.11717e+00 3.70128e-02 4.22572e-02 3.39420e-02 3.72139e-02 3.75098e-02
5.23677e+00 3.74079e-02 4.06619e-02 3.85120e-02 3.41733e-02 3.48969e-02
5.35916e+00 3.72018e-02 3.72308e-02 4.04351e-02 3.06822e-02 3.21514e-02
5.48442e+00 3.43014e-02 3.45245e-02 3.56577e-02 3.24491e-02 2.89129e-02
5.61260e+00 3.19932e-02 3.20840e-02 3.23649e-02 3.35099e-02 2.84485e-02
5.74377e+00 2.97521e-02 2.95196e-02 2.89505e-02 3.02310e-02 3.57631e-02
5.87802e+00 2.70722e-02 2.83621e-02 3.20452e-02 3.19753e-02 3.17618e-02
6.01540e+00 2.95191e-02 2.93058e-02 2.91470e-02 2.90544e-02 2.90243e-02
6.15599e+00 2.69636e-02 2.69501e-02 2.69416e-02 2.69367e-02 2.69352e-02
6.29986e+00 2.51289e-02 2.51286e-02 2.51283e-02 2.51281e-02 2.51281e-02
6.44710e+00 2.33614e-02 2.33917e-02 2.34108e-02 2.34217e-02 2.34254e-02
6.59778e+00 2.16269e-02 2.13145e-02 2.14775e-02 2.16109e-02 2.16557e-02
6.75198e+00 2.26916e-02 2.30506e-02 2.29227e-02 1.96279e-02 1.94954e-02
6.90979e+00 2.09412e-02 2.09345e-02 2.09214e-02 2.08871e-02 2.16468e-02
7.07128e+00 1.95359e-02 1.94341e-02 1.89484e-02 2.07560e-02 2.21716e-02
7.23655e+00 1.79575e-02 1.79957e-02 1.67138e-02 2.05636e-02 2.00413e-02
7.40568e+00 1.89137e-02 1.64270e-02 2.02528e-02 1.87094e-02 1.85666e-02
7.57877e+00 1.72793e-02 1.67190e-02 1.71329e-02 1.72795e-02 1.73209e-02
7.75590e+00 1.60954e-02 1.44536e-02 1.78869e-02 1.56510e-02 1.61260e-02
7.93717e+00 1.48073e-02 1.82223e-02 1.63805e-02 1.69035e-02 1.47751e-02
8.12267e+00 1.53432e-02 1.57842e-02 1.52461e-02 1.52793e-02 1.38421e-02
8.31251e+00 1.40279e-02 1.58016e-02 1.41587e-02 1.41061e-02 1.59056e-02
8.50679e+00 1.29921e-02 1.44080e-02 1.33507e-02 1.27483e-02 1.43647e-02
8.70561e+00 1.23115e-02 1.33742e-02 1.34190e-02 1.40837e-02 1.33308e-02
8.90908e+00 1.18482e-02 1.23078e-02 1.23829e-02 1.31398e-02 1.24385e-02
9.11730e+00 1.05419e-02 1.26471e-02 1.14011e-02 1.25281e-02 1.15167e-02
9.33039e+00 1.02002e-02 1.16031e-02 1.02395e-02 1.16020e-02 1.03403e-02
9.54846e+00 1.27780e-02 1.08208e-02 1.21455e-02 1.08240e-02 1.20014e-02
9.77162e+00 1.15665e-02 9.93771e-03 1.09047e-02 9.98199e-03 1.08194e-02
1.00000e+01 1.03505e-02 1.00782e-02 1.00751e-02 1.02787e-02 1.00518e-02


==> fig/uniform_h_p.txt <==
w H1 H2 H3 H4
1.00000e-02 8.34140e+00 8.33769e+00 8.10104e+00 3.69583e+00
1.02337e-02 8.34178e+00 8.33789e+00 8.09058e+00 3.64761e+00
1.04729e-02 8.34218e+00 8.33811e+00 8.07968e+00 3.60038e+00
1.07177e-02 8.34260e+00 8.33834e+00 8.06831e+00 3.55414e+00
1.09682e-02 8.34304e+00 8.33857e+00 8.05646e+00 3.50891e+00
1.12245e-02 8.34350e+00 8.33882e+00 8.04411e+00 3.46469e+00
1.14868e-02 8.34398e+00 8.33908e+00 8.03124e+00 3.42147e+00
1.17553e-02 8.34449e+00 8.33935e+00 8.01784e+00 3.37926e+00
1.20301e-02 8.34501e+00 8.33964e+00 8.00388e+00 3.33806e+00
1.23112e-02 8.34557e+00 8.33993e+00 7.98936e+00 3.29787e+00
1.25990e-02 8.34615e+00 8.34025e+00 7.97424e+00 3.25868e+00
1.28934e-02 8.34675e+00 8.34057e+00 7.95850e+00 3.22049e+00
1.31948e-02 8.34739e+00 8.34092e+00 7.94213e+00 3.18329e+00
1.35031e-02 8.34806e+00 8.34127e+00 7.92511e+00 3.14708e+00
1.38187e-02 8.34875e+00 8.34165e+00 7.90741e+00 3.11185e+00
1.41417e-02 8.34948e+00 8.34204e+00 7.88902e+00 3.07758e+00
1.44722e-02 8.35025e+00 8.34246e+00 7.86991e+00 3.04428e+00
1.48105e-02 8.35105e+00 8.34289e+00 7.85007e+00 3.01192e+00
1.51566e-02 8.35189e+00 8.34334e+00 7.82946e+00 2.98050e+00
1.55108e-02 8.35277e+00 8.34381e+00 7.80807e+00 2.95000e+00
1.58734e-02 8.35369e+00 8.34431e+00 7.78588e+00 2.92041e+00
1.62444e-02 8.35466e+00 8.34483e+00 7.76286e+00 2.89172e+00
1.66240e-02 8.35567e+00 8.34537e+00 7.73900e+00 2.86391e+00
1.70125e-02 8.35673e+00 8.34594e+00 7.71428e+00 2.83696e+00
1.74102e-02 8.35784e+00 8.34653e+00 7.68866e+00 2.81088e+00
1.78171e-02 8.35900e+00 8.34716e+00 7.66215e+00 2.78562e+00
1.82335e-02 8.36022e+00 8.34781e+00 7.63470e+00 2.76119e+00
1.86596e-02 8.36149e+00 8.34850e+00 7.60631e+00 2.73756e+00
1.90957e-02 8.36283e+00 8.34921e+00 7.57696e+00 2.71472e+00
1.95420e-02 8.36423e+00 8.34997e+00 7.54662e+00 2.69264e+00
1.99988e-02 8.36569e+00 8.35075e+00 7.51529e+00 2.67132e+00
2.04662e-02 8.36723e+00 8.35158e+00 7.48294e+00 2.65074e+00
2.09445e-02 8.36884e+00 8.35244e+00 7.44957e+00 2.63087e+00
2.14340e-02 8.37053e+00 8.35334e+00 7.41515e+00 2.61171e+00
2.19350e-02 8.37229e+00 8.35429e+00 7.37968e+00 2.59322e+00
2.24476e-02 8.37414e+00 8.35528e+00 7.34314e+00 2.57541e+00
2.29723e-02 8.37608e+00 8.35632e+00 7.30553e+00 2.55824e+00
2.35092e-02 8.37812e+00 8.35740e+00 7.26684e+00 2.54171e+00
2.40586e-02 8.38024e+00 8.35854e+00 7.22705e+00 2.52578e+00
2.46209e-02 8.38248e+00 8.35973e+00 7.18618e+00 2.51046e+00
2.51964e-02 8.38481e+00 8.36098e+00 7.14421e+00 2.49572e+00
2.57852e-02 8.38726e+00 8.36229e+00 7.10115e+00 2.48154e+00
2.63879e-02 8.38983e+00 8.36366e+00 7.05699e+00 2.46791e+00
2.70046e-02 8.39252e+00 8.36509e+00 7.01175e+00 2.45481e+00
2.76358e-02 8.39534e+00 8.36660e+00 6.96542e+00 2.44222e+00
2.82817e-02 8.39829e+00 8.36817e+00 6.91802e+00 2.43014e+00
2.89427e-02 8.40139e+00 8.36982e+00 6.86956e+00 2.41853e+00
2.96191e-02 8.40464e+00 8.37154e+00 6.82005e+00 2.40740e+00
3.03114e-02 8.40804e+00 8.37335e+00 6.76951e+00 2.39673e+00
3.10198e-02 8.41160e+00 8.37524e+00 6.71795e+00 2.38649e+00
3.17448e-02 8.41534e+00 8.37722e+00 6.66541e+00 2.37668e+00
3.24867e-02 8.41926e+00 8.37930e+00 6.61189e+00 2.36728e+00
3.32460e-02 8.42336e+00 8.38147e+00 6.55744e+00 2.35829e+00
3.40230e-02 8.42767e+00 8.38375e+00 6.50207e+00 2.34968e+00
3.48182e-02 8.43218e+00 8.38613e+00 6.44583e+00 2.34144e+00
3.56319e-02 8.43691e+00 8.38863e+00 6.38873e+00 2.33356e+00
3.64647e-02 8.44187e+00 8.39125e+00 6.33083e+00 2.32603e+00
3.73170e-02 8.44707e+00 8.39398e+00 6.27215e+00 2.31885e+00
3.81891e-02 8.45253e+00 8.39685e+00 6.21275e+00 2.31199e+00
3.90817e-02 8.45825e+00 8.39986e+00 6.15266e+00 2.30544e+00
3.99951e-02 8.46424e+00 8.40300e+00 6.09192e+00 2.29920e+00
4.09298e-02 8.47054e+00 8.40630e+00 6.03059e+00 2.29326e+00
4.18865e-02 8.47713e+00 8.40975e+00 5.96871e+00 2.28760e+00
4.28654e-02 8.48405e+00 8.41336e+00 5.90634e+00 2.28222e+00
4.38673e-02 8.49131e+00 8.41714e+00 5.84352e+00 2.27711e+00
4.48925e-02 8.49893e+00 8.42111e+00 5.78030e+00 2.27226e+00
4.59417e-02 8.50692e+00 8.42526e+00 5.71675e+00 2.26766e+00
4.70155e-02 8.51530e+00 8.42960e+00 5.65292e+00 2.26330e+00
4.81143e-02 8.52410e+00 8.43415e+00 5.58885e+00 2.25918e+00
4.92388e-02 8.53333e+00 8.43892e+00 5.52461e+00 2.25529e+00
5.03896e-02 8.54302e+00 8.44391e+00 5.46026e+00 2.25163e+00
5.15673e-02 8.55319e+00 8.44914e+00 5.39585e+00 2.24818e+00
5.27725e-02 8.56387e+00 8.45461e+00 5.33143e+00 2.24494e+00
5.40059e-02 8.57508e+00 8.46034e+00 5.26707e+00 2.24190e+00
5.52681e-02 8.58685e+00 8.46635e+00 5.20281e+00 2.23906e+00
5.65599e-02 8.59921e+00 8.47263e+00 5.13872e+00 2.23642e+00
5.78818e-02 8.61220e+00 8.47921e+00 5.07485e+00 2.23397e+00
5.92346e-02 8.62584e+00 8.48611e+00 5.01126e+00 2.23171e+00
6.06190e-02 8.64017e+00 8.49332e+00 4.94799e+00 2.22963e+00
6.20358e-02 8.65522e+00 8.50088e+00 4.88509e+00 2.22772e+00
6.34857e-02 8.67104e+00 8.50879e+00 4.82263e+00 2.22599e+00
6.49694e-02 8.68768e+00 8.51708e+00 4.76064e+00 2.22443e+00
6.64879e-02 8.70516e+00 8.52576e+00 4.69919e+00 2.22305e+00
6.80418e-02 8.72355e+00 8.53484e+00 4.63830e+00 2.22183e+00
6.96321e-02 8.74288e+00 8.54435e+00 4.57803e+00 2.22077e+00
7.12595e-02 8.76322e+00 8.55431e+00 4.51842e+00 2.21988e+00
7.29250e-02 8.78463e+00 8.56473e+00 4.45952e+00 2.21915e+00
7.46294e-02 8.80715e+00 8.57565e+00 4.40136e+00 2.21858e+00
7.63736e-02 8.83086e+00 8.58707e+00 4.34397e+00 2.21818e+00
7.81586e-02 8.85582e+00 8.59903e+00 4.28741e+00 2.21793e+00
7.99853e-02 8.88211e+00 8.61155e+00 4.23169e+00 2.21785e+00
8.18547e-02 8.90981e+00 8.62465e+00 4.17686e+00 2.21792e+00
8.37678e-02 8.93899e+00 8.63836e+00 4.12294e+00 2.21816e+00
8.57256e-02 8.96976e+00 8.65271e+00 4.06996e+00 2.21856e+00
8.77291e-02 9.00220e+00 8.66773e+00 4.01796e+00 2.21913e+00
8.97795e-02 9.03643e+00 8.68344e+00 3.96694e+00 2.21986e+00
9.18778e-02 9.07254e+00 8.69988e+00 3.91695e+00 2.22076e+00
9.40252e-02 9.11066e+00 8.71707e+00 3.86800e+00 2.22184e+00
9.62227e-02 9.15092e+00 8.73506e+00 3.82011e+00 2.22309e+00
9.84716e-02 9.19345e+00 8.75387e+00 3.77330e+00 2.22451e+00
1.00773e-01 9.23841e+00 8.77355e+00 3.72758e+00 2.22613e+00
1.03128e-01 9.28595e+00 8.79411e+00 3.68298e+00 2.22792e+00
1.05539e-01 9.33625e+00 8.81562e+00 3.63950e+00 2.22991e+00
1.08005e-01 9.38949e+00 8.83809e+00 3.59716e+00 2.23210e+00
1.10530e-01 9.44589e+00 8.86156e+00 3.55598e+00 2.23449e+00
1.13113e-01 9.50566e+00 8.88609e+00 3.51596e+00 2.23710e+00
1.15756e-01 9.56904e+00 8.91170e+00 3.47711e+00 2.23992e+00
1.18462e-01 9.63630e+00 8.93843e+00 3.43944e+00 2.24296e+00
1.21231e-01 9.70772e+00 8.96633e+00 3.40296e+00 2.24624e+00
1.24064e-01 9.78362e+00 8.99544e+00 3.36768e+00 2.24977e+00
1.26964e-01 9.86434e+00 9.02578e+00 3.33360e+00 2.25355e+00
1.29931e-01 9.95026e+00 9.05741e+00 3.30072e+00 2.25759e+00
1.32968e-01 1.00418e+01 9.09034e+00 3.26907e+00 2.26191e+00
1.36075e-01 1.01394e+01 9.12462e+00 3.23863e+00 2.26652e+00
1.39256e-01 1.02436e+01 9.16028e+00 3.20942e+00 2.27142e+00
1.42510e-01 1.03549e+01 9.19733e+00 3.18144e+00 2.27665e+00
1.45841e-01 1.04740e+01 9.23580e+00 3.15470e+00 2.28221e+00
1.49250e-01 1.06016e+01 9.27570e+00 3.12919e+00 2.28812e+00
1.52738e-01 1.07384e+01 9.31703e+00 3.10494e+00 2.29439e+00
1.56308e-01 1.08853e+01 9.35979e+00 3.08194e+00 2.30106e+00
1.59961e-01 1.10433e+01 9.40395e+00 3.06019e+00 2.30813e+00
1.63699e-01 1.12135e+01 9.44948e+00 3.03972e+00 2.31563e+00
1.67525e-01 1.13971e+01 9.49633e+00 3.02053e+00 2.32359e+00
1.71441e-01 1.15955e+01 9.54442e+00 3.00262e+00 2.33203e+00
1.75447e-01 1.18104e+01 9.59365e+00 2.98601e+00 2.34098e+00
1.79548e-01 1.20435e+01 9.64390e+00 2.97072e+00 2.35047e+00
1.83744e-01 1.22970e+01 9.69499e+00 2.95675e+00 2.36053e+00
1.88039e-01 1.25733e+01 9.74671e+00 2.94413e+00 2.37121e+00
1.92434e-01 1.28752e+01 9.79882e+00 2.93288e+00 2.38253e+00
1.96931e-01 1.32059e+01 9.85100e+00 2.92302e+00 2.39455e+00
2.01534e-01 1.35692e+01 9.90287e+00 2.91457e+00 2.40731e+00
2.06244e-01 1.39695e+01 9.95400e+00 2.90756e+00 2.42085e+00
2.11064e-01 1.44120e+01 1.00038e+01 2.90203e+00 2.43524e+00
2.15997e-01 1.49027e+01 1.00518e+01 2.89801e+00 2.45052e+00
2.21045e-01 1.54489e+01 1.00971e+01 2.89555e+00 2.46678e+00
2.26212e-01 1.60590e+01 1.01391e+01 2.89470e+00 2.48408e+00
2.31499e-01 1.67430e+01 1.01766e+01 2.89550e+00 2.50249e+00
2.36909e-01 1.75125e+01 1.02087e+01 2.89802e+00 2.52210e+00
2.42446e-01 1.83812e+01 1.02342e+01 2.90233e+00 2.54302e+00
2.48113e-01 1.93644e+01 1.02518e+01 2.90851e+00 2.56534e+00
2.53911e-01 2.04789e+01 1.02602e+01 2.91664e+00 2.58917e+00
2.59846e-01 2.17411e+01 1.02577e+01 2.92682e+00 2.61466e+00
2.65919e-01 2.31646e+01 1.02430e+01 2.93915e+00 2.64193e+00
2.72134e-01 2.47526e+01 1.02143e+01 2.95378e+00 2.67116e+00
2.78494e-01 2.64860e+01 1.01702e+01 2.97083e+00 2.70252e+00
2.85003e-01 2.83025e+01 1.01092e+01 2.99046e+00 2.73620e+00
2.91664e-01 3.00668e+01 1.00300e+01 3.01287e+00 2.77245e+00
2.98481e-01 3.15461e+01 9.93155e+00 3.03824e+00 2.81152e+00
3.05457e-01 3.24236e+01 9.81296e+00 3.06682e+00 2.85369e+00
3.12596e-01 3.23973e+01 9.67381e+00 3.09886e+00 2.89930e+00
3.19902e-01 3.13420e+01 9.51407e+00 3.13469e+00 2.94873e+00
3.27379e-01 2.94066e+01 9.33414e+00 3.17463e+00 3.00242e+00
3.35030e-01 2.69326e+01 9.13488e+00 3.21910e+00 3.06088e+00
3.42860e-01 2.42784e+01 8.91760e+00 3.26856e+00 3.12470e+00
3.50873e-01 2.17011e+01 8.68399e+00 3.32354e+00 3.19457e+00
3.59074e-01 1.93377e+01 8.43609e+00 3.38467e+00 3.27130e+00
3.67466e-01 1.72377e+01 8.17618e+00 3.45267e+00 3.35586e+00
3.76055e-01 1.54013e+01 7.90674e+00 3.52841e+00 3.44940e+00
3.84844e-01 1.38064e+01 7.63026e+00 3.61289e+00 3.55332e+00
3.93838e-01 1.24229e+01 7.34927e+00 3.70731e+00 3.66928e+00
4.03043e-01 1.12207e+01 7.06615e+00 3.81309e+00 3.79936e+00
4.12463e-01 1.01725e+01 6.78315e+00 3.93192e+00 3.94610e+00
4.22103e-01 9.25438e+00 6.50228e+00 4.06583e+00 4.11269e+00
4.31968e-01 8.44651e+00 6.22534e+00 4.21726e+00 4.30315e+00
4.42064e-01 7.73219e+00 5.95386e+00 4.38911e+00 4.52263e+00
4.52396e-01 7.09758e+00 5.68912e+00 4.58483e+00 4.77773e+00
4.62969e-01 6.53120e+00 5.43213e+00 4.80843e+00 5.07709e+00
4.73789e-01 6.02350e+00 5.18369e+00 5.06439e+00 5.43198e+00
4.84863e-01 5.56654e+00 4.94436e+00 5.35726e+00 5.85707e+00
4.96195e-01 5.15363e+00 4.71451e+00 5.69059e+00 6.37099e+00
5.07792e-01 4.77916e+00 4.49428e+00 6.06438e+00 6.99549e+00
5.19660e-01 4.43839e+00 4.28359e+00 6.46953e+00 7.74957e+00
5.31805e-01 4.12725e+00 4.08203e+00 6.87699e+00 8.62799e+00
5.44234e-01 3.84230e+00 3.88875e+00 7.22087e+00 9.54084e+00
5.56954e-01 3.58055e+00 3.70210e+00 7.38504e+00 1.02020e+01
5.69971e-01 3.33943e+00 3.51896e+00 7.22801e+00 1.01252e+01
5.83292e-01 3.11670e+00 3.33385e+00 6.67911e+00 9.08157e+00
5.96925e-01 2.91038e+00 3.13841e+00 5.83459e+00 7.50730e+00
6.10876e-01 2.71875e+00 2.92559e+00 4.91998e+00 6.01222e+00
6.25153e-01 2.54026e+00 2.70461e+00 4.17257e+00 4.94168e+00
6.39764e-01 2.37354e+00 2.50930e+00 3.77954e+00 4.47307e+00
6.54717e-01 2.21732e+00 2.36455e+00 3.82882e+00 4.71241e+00
6.70019e-01 2.07046e+00 2.26066e+00 4.23364e+00 5.60115e+00
6.85678e-01 1.93188e+00 2.17746e+00 4.74957e+00 6.76420e+00
7.01704e-01 1.80056e+00 2.10315e+00 5.09299e+00 7.42233e+00
7.18104e-01 1.67549e+00 2.03359e+00 5.10362e+00 7.08689e+00
7.34887e-01 1.55566e+00 1.96811e+00 4.82605e+00 6.19479e+00
7.52063e-01 1.44004e+00 1.90725e+00 4.40387e+00 5.26955e+00
7.69640e-01 1.32752e+00 1.85184e+00 3.95233e+00 4.49058e+00
7.87628e-01 1.21694e+00 1.80270e+00 3.52869e+00 3.86726e+00
8.06036e-01 1.10722e+00 1.76050e+00 3.15226e+00 3.36961e+00
8.24875e-01 9.97806e-01 1.72550e+00 2.82482e+00 2.96730e+00
8.44153e-01 8.90618e-01 1.69729e+00 2.54171e+00 2.63686e+00
8.63883e-01 7.96909e-01 1.67415e+00 2.29669e+00 2.36122e+00
8.84073e-01 7.59687e-01 1.65245e+00 2.08375e+00 2.12804e+00
9.04736e-01 8.90465e-01 1.62622e+00 1.89766e+00 1.92834e+00
9.25881e-01 1.28655e+00 1.58803e+00 1.73409e+00 1.75545e+00
9.47521e-01 1.69354e+00 1.53164e+00 1.58946e+00 1.60437e+00
9.69666e-01 1.71327e+00 1.45556e+00 1.46087e+00 1.47127e+00
9.92329e-01 1.53376e+00 1.36432e+00 1.34592e+00 1.35314e+00
1.01552e+00 1.35421e+00 1.26603e+00 1.24266e+00 1.24763e+00
1.03926e+00 1.20936e+00 1.16848e+00 1.14947e+00 1.15285e+00
1.06354e+00 1.09377e+00 1.07678e+00 1.06499e+00 1.06726e+00
1.08840e+00 9.99178e-01 9.93251e-01 9.88062e-01 9.89594e-01
1.11384e+00 9.19511e-01 9.18281e-01 9.17654e-01 9.18813e-01
1.13987e+00 8.50727e-01 8.51242e-01 8.52954e-01 8.54030e-01
1.16651e+00 7.90112e-01 7.91109e-01 7.93540e-01 7.94505e-01
1.19378e+00 7.35789e-01 7.36761e-01 7.38928e-01 7.39602e-01
1.22168e+00 6.86412e-01 6.87103e-01 6.88406e-01 6.88758e-01
1.25023e+00 6.40961e-01 6.41155e-01 6.41415e-01 6.41479e-01
1.27945e+00 5.98621e-01 5.98279e-01 5.97525e-01 5.97322e-01
1.30935e+00 5.58681e-01 5.58012e-01 5.56352e-01 5.55876e-01
1.33996e+00 5.20455e-01 5.19674e-01 5.17504e-01 5.16751e-01
1.37127e+00 4.83193e-01 4.82493e-01 4.80488e-01 4.79555e-01
1.40332e+00 4.45959e-01 4.45763e-01 4.44766e-01 4.43870e-01
1.43612e+00 4.07499e-01 4.09050e-01 4.10321e-01 4.09242e-01
1.46968e+00 3.66442e-01 3.73147e-01 3.76986e-01 3.75100e-01
1.50403e+00 3.25687e-01 3.43318e-01 3.44135e-01 3.40682e-01
1.53919e+00 3.34179e-01 3.34533e-01 3.11300e-01 3.04944e-01
1.57516e+00 4.97153e-01 3.57689e-01 2.78813e-01 2.66575e-01
1.61197e+00 5.11561e-01 3.85770e-01 2.50933e-01 2.25697e-01
1.64965e+00 4.52137e-01 3.92623e-01 2.49598e-01 2.01494e-01
1.68820e+00 4.05565e-01 3.83000e-01 3.30140e-01 3.12048e-01
1.72766e+00 3.70385e-01 3.66578e-01 4.35587e-01 5.04070e-01
1.76804e+00 3.41991e-01 3.47731e-01 4.16991e-01 4.45887e-01
1.80936e+00 3.17791e-01 3.26813e-01 3.60617e-01 3.68689e-01
1.85165e+00 2.96334e-01 3.02058e-01 3.12138e-01 3.14139e-01
1.89492e+00 2.76717e-01 2.74502e-01 2.72030e-01 2.71558e-01
1.93921e+00 2.58279e-01 2.51121e-01 2.36482e-01 2.33517e-01
1.98454e+00 2.40396e-01 2.34375e-01 2.04066e-01 1.95382e-01
2.03092e+00 2.22281e-01 2.21388e-01 1.87148e-01 1.65338e-01
2.07838e+00 2.02683e-01 2.10969e-01 2.43251e-01 2.64692e-01
2.12696e+00 1.80516e-01 2.07619e-01 3.09203e-01 3.61421e-01
2.17667e+00 1.85047e-01 2.29526e-01 2.86982e-01 3.00847e-01
2.22754e+00 2.49990e-01 2.48790e-01 2.54145e-01 2.57545e-01
2.27960e+00 2.23993e-01 2.24889e-01 2.27373e-01 2.28656e-01
2.33288e+00 2.01617e-01 2.02746e-01 2.06116e-01 2.07081e-01
2.38741e+00 1.85364e-01 1.86463e-01 1.89118e-01 1.89593e-01
2.44320e+00 1.72177e-01 1.73115e-01 1.74382e-01 1.74577e-01
2.50031e+00 1.60636e-01 1.60883e-01 1.61081e-01 1.61114e-01
2.55874e+00 1.49979e-01 1.49370e-01 1.48663e-01 1.48548e-01
2.61855e+00 1.39601e-01 1.38702e-01 1.36599e-01 1.36243e-01
2.67975e+00 1.28695e-01 1.27904e-01 1.24227e-01 1.23291e-01
2.74238e+00 1.15816e-01 1.15023e-01 1.10499e-01 1.08036e-01
2.80647e+00 1.14095e-01 1.11369e-01 1.01333e-01 9.39004e-02
2.87206e+00 1.42581e-01 1.40590e-01 1.45349e-01 1.57646e-01
2.93919e+00 1.26726e-01 1.27319e-01 1.36785e-01 1.40479e-01
3.00788e+00 1.15913e-01 1.17050e-01 1.21244e-01 1.22016e-01
3.07818e+00 1.07637e-01 1.08506e-01 1.09663e-01 1.09838e-01
3.15012e+00 1.00462e-01 1.00290e-01 1.00174e-01 1.00155e-01
3.22375e+00 9.36983e-02 9.28362e-02 9.15698e-02 9.13805e-02
3.29909e+00 8.66683e-02 8.58875e-02 8.29755e-02 8.23709e-02
3.37620e+00 7.80781e-02 7.73904e-02 7.33850e-02 7.13639e-02
3.45511e+00 8.67604e-02 8.36567e-02 7.28653e-02 6.55188e-02
3.53586e+00 8.84612e-02 8.84174e-02 9.70449e-02 1.04500e-01
3.61850e+00 8.00485e-02 8.09533e-02 8.57536e-02 8.68499e-02
3.70307e+00 7.42070e-02 7.50885e-02 7.63627e-02 7.65588e-02
3.78962e+00 6.92601e-02 6.89983e-02 6.87300e-02 6.86844e-02
3.87819e+00 6.45128e-02 6.38119e-02 6.10879e-02 6.04867e-02
3.96883e+00 5.91454e-02 5.98789e-02 5.80855e-02 5.52310e-02
4.06159e+00 5.54691e-02 6.18979e-02 7.10947e-02 7.36022e-02
4.15651e+00 6.34789e-02 6.34048e-02 6.34731e-02 6.36501e-02
4.25366e+00 5.73909e-02 5.74783e-02 5.77668e-02 5.78503e-02
4.35307e+00 5.32932e-02 5.33440e-02 5.34250e-02 5.34400e-02
4.45481e+00 4.97476e-02 4.96892e-02 4.96006e-02 4.95835e-02
4.55893e+00 4.60853e-02 4.60437e-02 4.59377e-02 4.58911e-02
4.66548e+00 4.14065e-02 4.21847e-02 4.20794e-02 4.19342e-02
4.77452e+00 4.79076e-02 4.37113e-02 3.76624e-02 3.66036e-02
4.88611e+00 4.32338e-02 4.28906e-02 4.28724e-02 4.37723e-02
5.00031e+00 4.01902e-02 4.05350e-02 4.15676e-02 4.18553e-02
5.11717e+00 3.74901e-02 3.76138e-02 3.71080e-02 3.64631e-02
5.23677e+00 3.43739e-02 3.68150e-02 4.13619e-02 4.21484e-02
5.35916e+00 3.76141e-02 3.68995e-02 3.72559e-02 3.73451e-02
5.48442e+00 3.45086e-02 3.44266e-02 3.43603e-02 3.43748e-02
5.61260e+00 3.19727e-02 3.19745e-02 3.19798e-02 3.19828e-02
5.74377e+00 2.98280e-02 2.98310e-02 2.98313e-02 2.98264e-02
5.87802e+00 2.72822e-02 2.76595e-02 2.77357e-02 2.77124e-02
6.01540e+00 2.98890e-02 2.67219e-02 2.54737e-02 2.53557e-02
6.15599e+00 2.69801e-02 2.62766e-02 2.27302e-02 2.17567e-02
6.29986e+00 2.51291e-02 2.52369e-02 2.78298e-02 3.26281e-02
6.44710e+00 2.33209e-02 2.43274e-02 2.68990e-02 2.72926e-02
6.59778e+00 2.32662e-02 2.39888e-02 2.42983e-02 2.43438e-02
6.75198e+00 2.25473e-02 2.25051e-02 2.24747e-02 2.24815e-02
6.90979e+00 2.09474e-02 2.09476e-02 2.09480e-02 2.09480e-02
7.07128e+00 1.94605e-02 1.94876e-02 1.95117e-02 1.95056e-02
7.23655e+00 1.99025e-02 1.84271e-02 1.79464e-02 1.78852e-02
7.40568e+00 1.85983e-02 1.83966e-02 1.72409e-02 1.63526e-02
7.57877e+00 1.73218e-02 1.72143e-02 1.68104e-02 1.66864e-02
7.75590e+00 1.59454e-02 1.65603e-02 1.83706e-02 1.88530e-02
7.93717e+00 1.66002e-02 1.65427e-02 1.65159e-02 1.65295e-02
8.12267e+00 1.52383e-02 1.52468e-02 1.52585e-02 1.52607e-02
8.31251e+00 1.41852e-02 1.41736e-02 1.41351e-02 1.41237e-02
8.50679e+00 1.45737e-02 1.38732e-02 1.27744e-02 1.24579e-02
8.70561e+00 1.33348e-02 1.34036e-02 1.35859e-02 1.36196e-02
8.90908e+00 1.24292e-02 1.23612e-02 1.21644e-02 1.21289e-02
9.11730e+00 1.23070e-02 1.24778e-02 1.30811e-02 1.34978e-02
9.33039e+00 1.16058e-02 1.16432e-02 1.17066e-02 1.17159e-02
9.54846e+00 1.08135e-02 1.07785e-02 1.06653e-02 1.06447e-02
9.77162e+00 1.10033e-02 1.10484e-02 1.12187e-02 1.13442e-02
1.00000e+01 1.00516e-02 1.00631e-02 1.00776e-02 1.00799e-02

